Intelligent Matrix Exponentiation

We present a novel machine learning architecture that uses the exponential of a single input-dependent matrix as its only nonlinearity. The mathematical simplicity of this architecture allows a detailed analysis of its behaviour, providing robustness guarantees via Lipschitz bounds. Despite its simplicity, a single matrix exponential layer already provides universal approximation properties and can learn fundamental functions of the input, such as periodic functions or multivariate polynomials. This architecture outperforms other general-purpose architectures on benchmark problems, including CIFAR-10, using substantially fewer parameters.

==> detscatter_dnn.dat <==
{0.3584/0.1302,
-0.6202/0.0236,
0.5219/0.902,
-0.3381/-0.1051,
0.9043/0.0425,
0.1082/-0.0199,
-0.9749/0.0185,
-0.1291/-0.0899,
-0.1523/-0.1644,
0.4409/0.2257,
-0.2368/0.0752,
0.7992/0.1683,
0.6234/0.3313,
0.5401/0.9853,
-0.7296/-0.9515,
-0.0463/-0.0131,
-0.8934/-0.0891,
-0.9508/-0.0994,
-0.4633/-0.0364,
-0.5272/-0.2451,
0.4423/0.6824,
-0.7642/-0.5365,
-0.2297/0.0257,
0.6154/0.0847,
-0.0799/-0.4059,
-0.6387/-0.2684,
0.0356/-0.0815,
-0.2313/0.0433,
0.5081/0.1676,
0.1226/-0.1393,
0.7871/0.061,
-0.9944/-0.3943,
-0.8736/-0.7469,
0.0781/-0.1068,
-0.1457/-0.3489,
0.4615/0.395,
0.8421/0.19,
-0.4632/-0.1866,
-0.9973/0.0821,
0.5518/0.1513,
-0.8813/-0.167,
-0.3135/0.3741,
0.3533/0.006,
-0.8559/-0.4412,
0.8911/-0.052,
-0.8375/-0.2659,
0.9408/0.575,
0.8764/0.3808,
-0.0431/-0.0069,
-0.7637/-0.607,
0.7159/0.0785,
0.1261/0.0536,
0.4413/0.6543,
0.8303/-0.0319,
-0.2577/-0.2362,
-0.6655/-0.8857,
0.9244/0.22,
-0.2582/-0.1189,
0.0114/-0.0196,
0.6001/0.8864,
-0.3923/-0.7478,
0.9135/0.0814,
-0.9006/-0.4869,
0.839/-0.3216,
0.4512/-0.6441,
0.6483/0.3122,
0.8458/0.8174,
0.4471/0.0068,
-0.0517/-0.3837,
-0.8282/0.0076,
-0.4601/-0.1967,
0.8519/0.5736,
-0.7801/-0.1228,
0.0488/0.0876,
0.662/0.0947,
0.8693/0.3389,
0.032/-0.6135,
0.3151/0.1261,
-0.8252/0.0197,
0.2955/0.4079,
0.9626/0.4367,
-0.5942/-0.1918,
-0.0246/-0.3161,
-0.509/-0.7767,
-0.121/-0.2173,
-0.184/-0.0121,
0.9956/0.1722,
0.221/0.1451,
0.3737/-0.4272,
0.3792/-0.4901,
0.0952/0.2266,
-0.9487/-0.2654,
0.5702/0.7169,
-0.721/-0.0099,
0.5728/0.4081,
-0.835/-0.6103,
0.4247/-0.1342,
0.1895/0.1448,
0.0222/0.0071,
-0.9074/0.416,
-0.7804/-0.4093,
0.8775/-0.0428,
-0.2181/-0.1015,
-0.5768/0.0186,
0.098/-0.1101,
0.7814/0.5493,
0.9848/0.154,
-0.7682/-0.3023,
0.0733/0.0106,
0.5562/0.2766,
-0.7321/-0.249,
-0.5455/-0.5735,
-0.2136/-0.538,
-0.0938/-0.1946,
0.5834/0.245,
0.0447/-0.6738,
-0.9689/-0.1531,
0.7921/0.3114,
0.532/0.3899,
-0.6513/-0.4303,
0.1203/0.0263,
0.7264/0.1192,
-0.6297/-0.3018,
0.6871/0.0488,
0.1192/-0.04,
-0.0545/-0.0338,
-0.4289/-0.1314,
0.4616/0.0126,
0.4501/-0.1656,
-0.907/-0.3321,
-0.8287/0.0742,
-0.027/0.1561,
-0.8526/-0.9747,
0.3978/0.7575,
-0.3505/-0.3214,
0.6319/0.1427,
-0.3641/-0.4831,
-0.2481/-0.0927,
0.7445/0.3963,
0.5879/0.8801,
-0.1175/0.1884,
0.0075/0.052,
-0.819/-0.0853,
0.5683/0.1943,
-0.6218/-0.4914,
0.4033/-0.0117,
0.6238/0.5064,
-0.2609/-0.1735,
-0.9101/-0.0495,
0.7816/-0.0254,
0.5595/-0.4662,
0.7287/-0.0429,
-0.7885/0.1472,
-0.2885/-0.6144,
-0.6882/-0.3428,
-0.3054/0.1836,
0.0806/-0.0455,
0.6601/-0.0636,
0.7218/-0.1776,
-0.5687/0.0575,
-0.113/-0.1496,
-0.4102/0.3946,
0.9352/0.2783,
0.9749/-0.0687,
-0.7755/-0.0799,
0.0217/-0.4192,
-0.5169/0.0209,
-0.8076/-0.0823,
0.3001/0.4903,
0.4557/0.6142,
-0.6302/0.0206,
0.9403/0.319,
0.3003/-0.0716,
0.5281/0.7917,
0.5514/0.8561,
-0.3258/-0.1141,
-0.7102/-0.1366,
0.9903/0.9308,
0.8919/0.3164,
-0.3884/-0.2654,
0.9155/0.9082,
0.7482/0.5222,
0.0831/-0.0,
-0.2242/-0.157,
0.0979/-0.732,
0.9886/0.2972,
-0.4538/-0.2559,
-0.0207/0.0346,
-0.7365/-0.3381,
-0.333/-0.4019,
0.8511/-0.1429,
0.1226/-0.1429,
0.575/0.1155,
0.0854/0.2034,
0.1986/0.4189,
-0.6333/-0.1739,
0.6237/0.237,
-0.9654/-0.2848,
-0.4668/0.1892,
0.7576/0.4598,
-0.7816/-0.2119,
0.779/0.465,
0.5279/0.0927,
-0.3306/-0.2433,
-0.3122/0.3962,
-0.0324/-0.1816,
-0.4591/-0.1845,
0.3788/0.1385,
-0.7432/-0.0854,
0.912/0.6624,
0.7803/0.798,
-0.2995/-0.0207,
0.7666/0.3824,
0.6173/-0.5025,
-0.5429/-0.0106,
-0.8777/-0.7237,
-0.5985/-0.4583,
0.8414/0.226,
0.8589/0.6861,
-0.5813/-0.1291,
0.3392/0.5573,
-0.3394/0.0824,
-0.918/-0.9014,
0.9638/-0.0364,
-0.9642/-0.5066,
0.1239/-0.4384,
0.9961/0.3626,
-0.2149/-0.1701,
0.2749/0.3115,
-0.7046/-0.17,
-0.9893/-0.2948,
0.7184/0.319,
0.6945/-0.2367,
-0.5886/0.0772,
-0.1175/-0.6443,
0.3919/0.5374,
-0.4877/-0.1366,
-0.4188/0.1581,
-0.132/-0.1252,
0.472/-0.0366,
-0.14/0.119,
-0.0141/0.3482,
0.1568/0.0206,
0.1919/0.0612,
0.8978/0.4782,
0.2907/0.3375,
0.3344/0.007,
-0.4731/-0.5128,
0.2591/0.2097,
-0.6388/0.0958,
0.3457/0.0657,
-0.2477/-0.6387,
0.3523/0.3486,
0.9672/-0.0568,
-0.4396/0.2511,
0.2414/0.3043,
0.6146/0.3418,
0.7131/0.5991,
-0.8467/-0.6389,
0.2081/-0.226,
-0.2249/-0.085,
-0.9/-0.0194,
0.2614/0.0435,
0.5915/0.2835,
-0.8502/-0.7953,
-0.9381/-0.5039,
-0.795/-0.65,
-0.8424/-0.6429,
0.006/-0.049,
0.9543/-0.7531,
-0.6143/-0.0887,
0.9385/0.4483,
0.1125/0.0192,
-0.5414/-0.1126,
0.4297/0.2454,
0.7521/-0.0173,
0.8787/-0.1768,
-0.0376/-0.0208,
-0.7298/-0.1239,
0.4997/0.0878,
-0.8175/-0.0679,
-0.4972/-0.5414,
0.0753/0.0349,
-0.3269/-0.2519,
0.7493/-0.2176,
-0.6588/-0.6469,
-0.8397/-0.1642,
0.3316/0.1783,
0.4503/0.5526,
0.7274/0.6689,
-0.5532/0.1082,
0.472/0.3634,
-0.2023/-0.2846,
0.5051/0.2789,
-0.9997/-0.3317,
0.502/0.2938,
0.0436/-0.1083,
-0.0284/0.0594,
0.1519/-0.0073,
0.9701/0.7968,
0.3377/0.0754,
-0.8962/0.1494,
0.8931/0.8719,
-0.7297/-0.8316,
0.3542/0.1781,
0.3519/-0.6016,
-0.5919/-0.6499,
0.3964/0.3822,
0.7161/0.337,
-0.1085/0.0429,
0.8728/0.7693,
-0.3115/-0.3993,
0.3462/-0.0347,
0.5227/0.2499,
0.0239/-0.1111,
-0.6819/-0.3061,
-0.087/0.133,
-0.5404/-0.1509,
-0.0873/-0.1209,
0.9528/0.1044,
-0.3171/-0.2698,
-0.5091/-0.5104,
0.0605/0.1013,
-0.895/-0.3957,
0.9381/0.9925,
0.2427/0.3459,
-0.2037/-0.1621,
-0.2764/-0.0952,
0.3333/-0.2142,
-0.7731/-0.0346,
-0.4779/-0.2241,
0.5353/-0.2223,
0.9655/0.4769,
-0.1132/-0.0524,
-0.6274/-0.2134,
0.8964/0.4283,
-0.1809/-0.8045,
-0.0425/0.1281,
-0.3023/0.3264,
-0.5787/-0.9937,
0.4158/0.5471,
-0.939/-0.287,
-0.3286/-0.0264,
-0.9486/0.0238,
0.8207/0.8774,
0.7942/0.6794,
-0.4382/0.0964,
0.1089/0.1586,
-0.5922/-0.3804,
-0.094/-0.034,
0.5998/-0.1392,
-0.3076/-0.1637,
-0.7195/-0.4048,
-0.2192/-0.0926,
0.0148/-0.0914,
0.6362/0.3193,
0.8753/0.096,
-0.3222/-0.3468,
-0.482/0.1795,
-0.7923/-0.3004,
-0.4739/-0.4124,
-0.1531/-0.4081,
0.3285/0.4322,
-0.3591/0.2048,
0.0678/0.2198,
0.2839/0.0332,
-0.4026/-0.0006,
-0.1974/0.2632,
-0.2114/-0.0078,
0.183/-0.9416,
0.0595/0.0147,
-0.1388/-0.0633,
-0.3969/-0.9141,
0.5391/0.6302,
-0.8067/-0.3416,
-0.3916/0.1758,
0.1339/-0.0881,
0.3919/-0.0259,
0.4085/0.1731,
-0.7372/0.1073,
-0.1272/-0.1095,
0.1928/0.2671,
-0.0828/-0.0302,
-0.6028/-0.6888,
0.2338/-0.0914,
0.708/0.2526,
-0.0936/-0.0219,
0.0622/0.1094,
0.1679/-0.3677,
0.4892/0.498,
0.3664/-0.3719,
0.7278/-0.0876,
-0.4157/-0.1569,
-0.7568/-0.2085,
0.1511/-0.0951,
-0.0311/-0.0491,
0.2917/0.4854,
0.5393/-0.0593,
0.8858/0.0288,
0.3637/0.2142,
-0.4191/0.2624,
-0.9321/-0.5387,
0.6959/-0.0827,
0.8703/0.1788,
-0.6266/-0.0022,
0.466/-0.1542,
-0.5841/0.0432,
-0.8299/-0.2438,
-0.9919/-0.0449,
0.8735/0.3188,
-0.8031/-0.5024,
-0.0447/-0.0517,
-0.2296/-0.0233,
0.9237/0.6352,
0.9498/0.7195,
0.1601/0.1371,
-0.184/-0.1482,
0.9587/-0.0161,
0.1716/-0.1698,
0.8193/0.1688,
-0.946/-0.7572,
-0.213/0.0891,
0.351/-0.0849,
-0.5973/-0.2869,
-0.3553/-0.0025,
-0.3458/-0.4416,
0.718/0.8013,
0.6908/0.2011,
0.3933/0.3878,
-0.814/-0.9359,
0.3213/0.238,
0.6085/0.0841,
0.2569/0.1308,
0.6357/-0.352,
-0.1205/0.0538,
-0.5658/-0.2438,
-0.5227/-0.2971,
0.2834/0.7041,
-0.3302/-0.4064,
0.7196/-0.0214,
0.009/0.3216,
0.5464/-0.0561,
-0.772/-0.2261,
0.4196/0.8758,
-0.7953/-0.5571,
0.2684/0.0115,
0.5221/0.2357,
0.585/0.1378,
0.5573/0.2128,
-0.8326/-0.0611,
0.768/0.1598,
-0.8854/-0.0489,
0.2804/-0.0212,
0.3977/0.1449,
-0.9711/-0.4299,
-0.3393/0.0295,
0.413/0.7704,
-0.5438/-0.073,
0.0744/0.1543,
0.8614/0.5621,
-0.1753/-0.1774,
-0.7043/-0.7365,
0.6539/-0.017,
-0.4564/-0.2953,
-0.1086/0.0686,
0.0635/-0.0155,
0.0715/-0.0029,
-0.5099/-0.1976,
-0.4838/0.0842,
0.8438/0.8654,
0.8264/0.2729,
0.7829/0.3601,
0.904/0.9267,
-0.7157/-0.2299,
-0.6275/-0.0182,
0.9506/0.0265,
0.2226/0.1298,
-0.815/-0.4029,
0.3158/-0.1014,
-0.047/0.2973,
-0.02/-0.1172,
0.2143/-0.5306,
-0.9007/-0.8843,
0.7346/0.2965,
-0.3447/-0.478,
0.4318/-0.2718,
-0.7365/0.1125,
-0.8448/-0.3506,
-0.9678/0.4886,
-0.1983/-0.0763,
0.5503/0.0008,
0.9267/0.5106,
-0.5489/-0.2137,
0.6613/-0.025,
-0.3812/-0.2801,
-0.3234/-0.1495,
0.2687/0.2044,
-0.249/0.0199,
-0.1808/-0.067,
-0.5561/-0.2113,
-0.6855/-0.6501,
-0.9738/-0.606,
-0.5737/-0.635,
-0.2046/0.045,
-0.6814/-0.2806,
0.1059/0.0037,
0.5587/0.4102,
-0.4767/-0.8162,
0.4558/0.241,
0.9777/-0.102,
0.849/-0.0492,
0.1688/0.8736,
0.639/0.1146,
-0.8812/-0.6703,
-0.8361/-0.5616,
0.1826/0.2055,
0.7288/0.2379,
-0.5981/-0.2567,
-0.027/-0.8195,
-0.7903/-0.4748,
-0.1266/-0.0677,
0.4627/0.081,
-0.9493/-0.9874,
0.9519/0.7911,
-0.816/-0.4262,
0.5002/-0.0017,
0.4462/-0.0987,
0.4463/-0.0157,
-0.4394/-0.6948,
-0.8647/-0.0958,
0.3695/0.3142,
0.9454/0.1145,
-0.6527/-0.4992,
0.7159/0.0713,
-0.5182/-0.0426,
0.1596/0.0897,
-0.0641/-0.1284,
0.7572/0.4974,
-0.1749/0.5296,
-0.6657/0.0553,
-0.6396/0.3611,
-0.0144/0.0659,
0.6639/0.4389,
0.1769/0.1427,
0.5655/-0.0033,
-0.4787/-0.192,
0.4042/0.0025,
-0.3214/-0.1251,
-0.884/-0.1296,
-0.4258/0.0353,
-0.6806/-0.53,
0.3219/0.0341,
0.3542/-0.6279,
-0.2557/-0.0806,
-0.6087/-0.2189,
0.3409/-0.0129,
-0.5032/0.0759,
-0.506/-0.5575,
0.9204/0.553,
0.3422/0.1043,
-0.0548/-0.19,
-0.363/-0.9892,
0.1354/-0.0388,
0.6356/0.7002,
-0.7481/0.1106,
-0.1985/0.1445,
0.0895/0.0428,
-0.9186/-0.6161,
-0.3626/-0.2889,
0.0216/0.2131,
0.7838/0.1388,
0.239/-0.0743,
-0.3725/-0.6481,
0.3554/0.0908,
-0.0218/0.0777,
0.8312/0.7334,
-0.6531/-0.1405,
0.6727/0.2513,
-0.5174/0.8347,
0.7247/0.099,
-0.6368/-0.1081,
-0.3943/-0.5779,
-0.9917/0.084,
0.5761/0.5053,
-0.2366/-0.0856,
0.2997/0.5977,
-0.674/-0.3231,
0.6772/0.9303,
-0.093/-0.0118,
0.2779/-0.2734,
-0.1292/0.0161,
-0.0832/-0.304,
-0.7376/-0.7642,
0.3937/0.4253,
0.091/-0.0005,
0.7746/0.0515,
-0.9481/-0.3841,
-0.8691/-0.2061,
-0.6165/-0.1506,
0.6685/0.173,
0.2312/0.1157,
-0.3854/0.301,
0.5515/0.0519,
-0.8096/-0.9801,
-0.8743/-0.1134,
-0.5266/-0.0801,
-0.0865/-0.1701,
0.0571/0.0221,
0.259/0.7433,
-0.4773/-0.3105,
0.7805/-0.0073,
-0.1856/-0.15,
-0.157/0.1435,
0.348/0.1381,
-0.6678/-0.1302,
-0.3748/-0.2442,
-0.412/-0.3406,
-0.5969/-0.0266,
0.6638/0.1425,
-0.5975/-0.111,
0.9309/0.3935,
0.4413/0.265,
-0.3546/0.0211,
-0.5527/-0.6548,
0.3505/0.3039,
0.3172/-0.0154,
-0.1276/0.1827,
-0.1913/-0.2101,
-0.8318/-0.6141,
0.873/0.2047,
-0.8453/-0.6852,
-0.2666/0.0274,
0.2885/0.2022,
0.3184/-0.8548,
-0.7491/0.1206,
-0.6167/-0.3189,
-0.2826/0.2744,
-0.9149/0.7544,
-0.7586/-0.6414,
0.3244/-0.0152,
-0.1866/0.5142,
-0.841/-0.8461,
-0.9019/-0.3131,
-0.4206/0.0761,
0.3151/0.1288,
-0.9956/-0.0658,
-0.673/0.4156,
0.4733/0.0736,
-0.3363/-0.1059,
0.8157/0.696,
0.4259/0.1576,
0.2385/0.2254,
0.2265/0.0859,
-0.8948/-0.1228,
0.7301/0.053,
0.145/0.4796,
-0.8995/0.0258,
-0.7832/-0.4876,
0.5544/0.0872,
0.7396/0.0286,
-0.8739/-0.5065,
0.853/0.4449,
0.3264/-0.0672,
0.9901/-0.074,
-0.9767/-0.7213,
-0.6774/-0.3826,
0.6163/-0.1449,
-0.9329/-0.1895,
-0.5608/-0.7608,
0.7408/0.2289,
-0.0158/0.0863,
0.4647/-0.0016,
-0.1842/-0.3169,
-0.6497/-0.4906,
0.0157/0.0797,
0.9371/0.7567,
0.1804/0.8786,
-0.9715/0.1252,
-0.5832/0.0906,
0.7768/0.3011,
-0.663/-0.9208,
0.6738/0.2809,
0.6787/0.0792,
0.2621/0.0632,
-0.9542/-0.3621,
0.8658/0.6755,
0.816/0.1746,
-0.2029/-0.0522,
-0.8685/-0.6617,
-0.2654/-0.2911,
-0.3935/-0.5453,
0.2717/0.0007,
0.0908/0.0009,
0.513/0.1201,
-0.9742/-0.3674,
0.0959/0.1057,
0.1539/-0.1588,
0.4265/0.8978,
0.737/0.0249,
0.5225/0.1017,
0.983/0.1997,
-0.9117/-0.7341,
-0.6029/-0.3761,
0.1279/0.2575,
0.567/0.2945,
-0.9462/-0.6446,
0.1461/0.0105,
0.0321/0.0701,
0.3893/-0.1079,
-0.6792/-0.7865,
-0.4858/-0.3118,
0.2264/0.3101,
0.0879/0.1261,
-0.9175/-0.472,
0.9507/0.5738,
-0.5596/0.231,
-0.2454/-0.0719,
0.104/0.0886,
0.3784/0.2446,
-0.8945/-0.0654,
0.1089/0.1163,
0.8164/0.6644,
0.1686/0.3416,
0.6776/0.1735,
-0.2258/-0.0364,
-0.132/-0.5039,
0.3603/-0.0292,
-0.0075/0.3595,
-0.2996/-0.2791,
-0.5414/-0.0601,
-0.5285/-0.082,
0.1947/0.4692,
0.8163/0.5332,
-0.6863/-0.6802,
-0.2212/0.3386,
-0.5489/-0.2215,
-0.1966/-0.3441,
-0.0269/0.4867,
0.238/0.0017,
-0.4518/-0.2388,
-0.549/-0.0152,
0.2427/0.5912,
-0.7128/-0.426,
0.2868/0.1141,
0.1332/0.0984,
0.3299/0.0075,
0.4146/0.1173,
0.9114/0.3335,
0.0451/0.0759,
0.0417/-0.1975,
-0.9865/-0.6932,
-0.1696/-0.1866,
0.3192/-0.2606,
0.6893/0.0597,
0.4399/0.2265,
0.8627/0.5728,
-0.099/-0.0626,
-0.6426/-0.6879,
-0.6636/-0.0438,
0.7894/-0.176,
-0.6582/-0.4203,
0.5048/0.1845,
-0.2058/-0.6353,
-0.7469/-0.3937,
0.1536/-0.0889,
0.1783/0.1771,
0.638/0.2374,
0.5864/0.1385,
-0.4802/-0.0149,
-0.3162/-0.1206,
-0.8739/0.0424,
0.2349/0.1147,
0.958/0.942,
0.7975/0.2234,
-0.5498/0.0731,
0.8929/0.8565,
0.6801/0.3448,
0.0434/-0.067,
-0.1395/-0.0831,
0.8713/0.7596,
0.6493/0.5988,
-0.0061/0.0639,
-0.4655/-0.8795,
-0.5062/-0.2788,
0.6756/0.329,
-0.0218/-0.2679,
-0.404/-0.0488,
0.3453/0.2087,
-0.6971/-0.312,
0.529/-0.0939,
-0.904/-0.49,
0.7959/-0.0845,
-0.9874/-0.6241,
0.0625/0.332,
-0.5319/-0.0603,
0.8293/0.4514,
-0.9973/-0.7048,
0.4847/0.1961,
-0.0611/-0.0226,
-0.3241/-0.295,
0.4864/0.3161,
0.9313/0.2712,
0.1884/-0.2261,
0.8478/-0.2475,
0.019/0.0787,
-0.4791/-0.137,
-0.4034/-0.452,
-0.5507/-0.6016,
0.7613/0.2903,
0.9411/0.7595,
-0.201/-0.0839,
0.8633/0.0377,
0.348/0.1289,
-0.1183/-0.0946,
-0.5342/-0.2063,
0.1588/0.2083,
0.3255/-0.17,
-0.1322/-0.0346,
0.0922/0.0304,
0.2212/0.2454,
0.1014/0.089,
-0.6982/-0.1698,
-0.7099/-0.6144,
0.9223/0.5198,
0.7779/0.4905,
0.4224/0.1007,
-0.6508/-0.896,
-0.5082/0.0492,
0.3532/0.3136,
0.8396/0.3783,
-0.09/0.1122,
-0.6123/-0.1589,
-0.0417/0.1918,
0.2777/-0.29,
-0.6202/0.0934,
0.6679/-0.1152,
-0.1761/0.4306,
-0.7186/-0.2821,
-0.0666/-0.0036,
-0.9207/-0.4766,
-0.7026/-0.18,
0.2962/0.5891,
0.9748/0.1016,
-0.6541/-0.3161,
0.0871/0.1742,
0.0753/0.0258,
-0.2434/0.2632,
-0.4168/0.1298,
0.109/-0.0123,
-0.2415/0.1462,
0.4604/-0.058,
-0.891/0.0101,
0.0687/0.0019,
0.7384/0.7759,
0.9179/-0.144,
0.7013/0.6207,
0.2557/0.4792,
0.4089/-0.2999,
-0.3378/-0.0144,
0.9834/0.8542,
0.1621/0.1163,
0.8801/0.5256,
0.1141/0.0218,
0.1976/-0.2836,
0.516/0.1325,
-0.4816/-0.5039,
-0.423/0.1369,
-0.882/-0.2433,
-0.3079/0.2312,
-0.2297/-0.1561,
0.2382/0.2915,
0.8079/0.2545,
-0.0128/-0.1698,
-0.0076/-0.0025,
-0.7147/0.1464,
0.0442/-0.1125,
0.2001/0.3784,
-0.6593/0.1058,
-0.4636/-0.1024,
0.5573/0.259,
0.521/0.1357,
0.0836/-0.13,
-0.3562/-0.1588,
0.4663/0.2849,
0.7585/0.2477,
-0.0252/-0.4256,
0.6264/0.6764,
0.9654/0.3098,
-0.2221/-0.3037,
-0.7777/0.1536,
-0.457/-0.284,
-0.9215/0.3087,
-0.6714/-0.2037,
0.1357/-0.0482,
-0.0892/0.4165,
0.9876/0.3211,
-0.8879/-0.31,
-0.1051/-0.0799,
0.9336/0.2966,
-0.9969/-0.2372,
-0.7975/-0.2694,
0.3815/0.5386,
0.5093/0.2572,
-0.8689/-0.3829,
-0.6853/-0.4458,
0.5986/0.6365,
0.169/0.1944,
0.0805/0.1086,
-0.179/0.1123,
-0.8654/-0.1746,
-0.5548/-0.6723,
0.8204/0.8996,
-0.8673/-0.5071,
-0.2856/-0.7563,
0.8123/-0.2489,
0.441/0.0717,
-0.8327/0.0733,
0.7744/-0.0769,
-0.1629/-0.0555,
0.1105/-0.5857,
0.5839/0.5929,
-0.5653/0.2417,
-0.0353/-0.1408,
0.987/0.3554,
-0.6827/-0.0133,
-0.1351/0.0421,
-0.4586/-0.2632,
0.8671/-0.5775,
-0.4639/-0.2256,
0.2354/-0.0899,
0.3854/0.2989,
-0.4817/0.0429,
-0.9956/-0.1282,
-0.4509/-0.0669,
0.2169/-0.1059,
0.5435/0.1654,
-0.2169/0.7573,
-0.1234/0.2704,
0.5492/0.0377,
-0.788/-0.035,
-0.0509/0.4926,
-0.6135/0.0716,
0.6849/0.5494,
-0.6656/-0.2543,
0.2485/-0.0699,
-0.5774/0.1021,
0.0209/0.0131,
-0.0372/0.0684,
-0.3257/0.0284,
-0.6854/-0.8704,
0.846/-0.1535,
-0.8106/-0.102,
-0.8425/-0.2564,
-0.3219/-0.8719,
-0.505/-0.3156,
0.4492/0.11,
-0.8556/-0.6508,
0.9198/0.8537,
0.3502/-0.0404,
-0.7439/-0.5109,
0.8623/0.1466,
-0.7279/0.413,
-0.2077/-0.3037,
-0.2275/-0.82,
-0.6744/-0.4629,
-0.9325/-0.322,
0.4478/0.2359,
0.5717/0.1748,
0.8145/0.7847,
-0.3741/0.1508,
0.3379/0.1824,
0.4899/0.4099,
0.263/0.4232,
0.086/-0.1208,
-0.2043/0.2575,
0.8738/0.1883,
-0.0915/0.0927,
0.6178/0.2251,
-0.0154/-0.3052,
0.2011/-0.5555,
0.6149/0.0481,
0.9209/0.099,
-0.3232/-0.0931,
-0.7618/-0.504,
0.1082/0.0024,
0.3331/0.2707,
-0.6798/-0.1263,
0.0909/-0.225,
0.1518/0.0393,
-0.4741/-0.9642,
-0.3603/0.0825,
-0.6089/-0.5384,
-0.8816/-0.579,
-0.5904/0.1413,
0.6994/0.2569,
-0.0973/0.3801,
-0.3053/-0.0459,
0.406/-0.633,
0.372/0.4582,
0.1209/0.0622,
0.8871/0.5572,
0.5485/0.3116,
-0.0649/-0.0917,
-0.7903/-0.7832,
0.2967/0.5279,
0.3984/0.2999,
0.1072/-0.0025,
0.604/0.739,
0.1168/0.0329,
0.5875/0.0473,
-0.9845/-0.405,
-0.8377/-0.4581,
-0.9011/-0.1576,
0.599/0.3425,
0.5677/0.2866,
0.5759/-0.0495,
0.7907/0.2574,
-0.5331/-0.5851,
-0.2146/0.5383,
-0.9098/-0.9356,
-0.4328/-0.3448,
-0.5991/-0.1471,
-0.468/-0.0907,
-0.1702/-0.3295,
0.0624/0.0717,
-0.6246/-0.3233,
-0.5215/0.1,
-0.1105/-0.012,
-0.9924/-0.5023,
-0.868/0.1554,
-0.6916/0.8605,
-0.9494/-0.0267,
0.7471/-0.0183,
0.4922/0.1344,
0.8802/0.4652,
0.9049/0.2432,
0.8658/0.2659,
-0.1967/-0.2348,
-0.993/-0.2165,
0.3335/-0.1672,
-0.4815/-0.6477,
0.1272/0.0776,
-0.5882/0.255,
-0.7247/-0.3345,
0.0198/0.1991,
-0.989/0.094,
0.2265/-0.0617,
0.0238/-0.0489,
0.2634/0.3349,
0.7574/0.5886,
0.3887/0.1635,
-0.6933/0.0555,
-0.997/-0.1637,
0.7328/-0.5269,
0.7385/0.4479,
0.9991/0.4213,
-0.1077/-0.1478,
-0.8941/-0.0896,
-0.5504/0.1962,
0.2958/0.2383,
-0.6964/-0.0354,
-0.8425/-0.0693,
-0.9222/-0.7742,
0.5523/0.6568,
-0.5508/-0.0206,
-0.0906/-0.9328,
0.262/0.2379,
0.6285/0.7591,
0.6979/0.7394,
-0.6723/-0.3809,
0.8778/0.7102,
-0.8465/-0.5084,
0.7604/0.0558,
-0.0627/-0.1268,
0.7256/0.3811,
0.4485/0.1749,
-0.1943/-0.1878,
-0.5434/-0.2909,
-0.9461/-0.5306,
-0.3545/-0.2031,
0.8614/-0.0396,
0.8549/0.8386,
-0.6824/-0.2907,
0.9102/0.8689,
0.1072/-0.7056,
0.1956/0.3905,
-0.5306/-0.6815,
-0.3608/-0.2054,
-0.4338/0.0029,
-0.631/-0.4136,
0.9588/0.0716,
-0.3649/0.0722,
0.7615/0.5079,
0.125/0.3002,
0.7749/0.4823,
-0.4093/0.0555,
-0.4314/-0.1224,
-0.4841/-0.0059,
0.622/0.1907,
-0.7618/-0.2884,
-0.082/0.2392,
0.7462/-0.3254,
-0.4/0.5448,
-0.8861/-0.0698,
0.7016/0.442,
0.3546/0.2851,
-0.5171/-0.3124,
0.9946/0.9818,
0.2614/-0.2317,
-0.7951/-0.8682,
-0.0527/0.0119,
-0.7024/-0.0243,
0.7171/0.748,
-0.6592/-0.1722,
0.3909/0.3235,
-0.5037/-0.853,
-0.4015/-0.0119,
0.7921/0.623,
-0.2534/-0.2538,
-0.5079/-0.3568,
-0.7201/-0.0921,
-0.2246/-0.2444,
0.4353/0.2567,
-0.0485/0.274,
0.6201/0.4503,
0.398/0.0576,
-0.5698/0.0611,
0.4031/0.1584,
0.2113/-0.0452,
-0.9244/0.4875,
-0.7128/-0.339,
-0.3441/-0.2445,
0.2612/0.0071,
0.0972/0.3569,
-0.2131/0.1735,
-0.7357/-0.2657,
-0.9203/-0.1856,
-0.4786/-0.3472,
-0.0319/-0.1258,
0.8488/0.3242,
-0.4635/0.304,
-0.5967/-0.1555,
-0.5488/-0.9001,
-0.7053/0.6389,
-0.4044/-0.4654,
0.5828/0.1903,
-0.395/-0.2822,
-0.5662/-0.2621,
-0.5362/-0.1311,
-0.0198/-0.4414,
-0.6095/-0.3916,
-0.3614/-0.2065,
0.3103/0.0545,
0.3471/0.2549,
-0.2493/-0.0542,
-0.4168/-0.8804,
-0.4718/-0.0757,
0.79/0.1373,
0.1854/0.0314,
0.4864/0.0146,
-0.1849/-0.0125,
-0.6406/-0.0742,
-0.6953/-0.2179,
0.2926/0.1088,
0.1037/-0.0044,
-0.5664/-0.0562,
0.5295/0.1406,
-0.5402/0.1622,
-0.3887/-0.201,
0.0984/0.0305,
-0.1636/-0.3235,
-0.4188/-0.2432,
-0.5879/-0.3286,
0.2401/0.044,
0.3654/0.2942,
-0.0586/0.1083,
-0.7407/-0.0693,
-0.2698/-0.2939,
0.2566/0.2016,
-0.7951/-0.6458,
0.9199/0.3709,
-0.4221/-0.576,
-0.7529/-0.2263,
-0.1551/-0.2438,
-0.0278/-0.0634,
-0.3099/0.0859,
-0.0009/-0.0204,
-0.9614/-0.5531,
-0.7091/-0.7958,
0.4873/-0.1094,
0.5927/0.3472,
0.422/0.3024,
0.094/-0.0299,
-0.3147/-0.6734,
0.2343/-0.1277,
-0.8546/-0.5391,
0.4711/0.328,
-0.5374/-0.0141,
-0.8589/-0.5582,
-0.8123/-0.5347,
-0.6856/-0.5971,
0.2402/0.1884,
0.1587/0.283,
0.2157/-0.0863,
0.0717/0.2472,
0.6637/0.2403,
-0.4774/-0.285,
0.7454/-0.06,
-0.1053/0.0195,
-0.2141/-0.4536,
-0.9104/-0.2885,
0.8163/0.6588,
0.0024/0.0275,
-0.933/0.0363,
0.5244/0.8628,
-0.3146/-0.0915,
-0.9367/-0.3818,
-0.3177/-0.176,
-0.5181/-0.1897,
-0.7482/0.108,
-0.5223/-0.9571,
-0.4642/-0.4504,
0.6881/0.0066,
-0.7953/0.2022,
-0.527/-0.1389,
-0.7344/-0.7594,
-0.27/-0.1235,
-0.8712/-0.3528,
-0.8811/0.1996,
0.8969/-0.0246,
-0.6885/-0.5478,
0.036/-0.029,
0.3835/0.1133,
-0.2289/-0.3807,
0.659/-0.2942,
-0.1528/-0.0152,
-0.1606/-0.0418,
-0.703/-0.0736,
-0.162/-0.0134,
0.9422/0.4775,
-0.3484/0.2666,
0.2506/-0.0587,
-0.9677/-0.2938,
-0.3165/0.0114,
-0.5027/-0.2179,
0.4641/0.5003,
-0.6508/-0.5788,
0.0838/0.0569,
0.2432/0.0281,
-0.2643/0.225,
0.6521/0.5148,
-0.1344/-0.2438,
0.8909/0.7133,
0.199/0.1363,
0.7846/0.2337,
-0.4808/-0.2476,
0.4161/0.1232,
-0.5999/-0.155,
-0.3488/-0.1114,
0.0652/-0.2404,
-0.1882/-0.0814,
0.2853/0.1017,
0.4509/0.0764,
-0.8194/-0.2501,
0.0769/-0.0153,
-0.325/-0.4982,
-0.1784/-0.8143,
-0.765/-0.1831,
0.7321/0.2213,
-0.3939/0.1281,
-0.6052/0.0426,
-0.1385/-0.5629,
0.392/0.711,
0.4848/0.1181,
0.4005/0.2755,
-0.5153/-0.3069,
0.3866/-0.107,
0.9532/-0.0233,
-0.2389/-0.602,
0.263/-0.1757,
-0.467/-0.1875,
0.8481/0.4094,
-0.2646/-0.0033,
-0.4462/-0.0438,
-0.5046/-0.67,
0.1861/0.0932,
0.2743/-0.2841,
0.2492/0.2905,
-0.5472/-0.2064,
-0.6584/-0.3888,
-0.451/-0.1515,
0.1437/0.0254,
0.7223/-0.0316,
-0.0793/-0.1013,
-0.621/0.022,
0.4722/0.4713,
-0.9606/0.0454,
-0.6365/-0.4319,
0.5211/-0.129,
0.3463/-0.0706,
-0.1942/-0.0032,
-0.4577/-0.8068,
-0.7837/0.0831,
0.0291/0.0853,
0.4951/-0.3053,
0.207/0.193,
-0.3606/-0.3341,
0.3232/0.1978,
0.5903/-0.0161,
-0.7568/-0.4339,
0.4296/0.2143,
0.0101/-0.0351,
0.7325/0.5456,
-0.4806/-0.0371,
0.5801/0.457,
0.7872/0.1514,
-0.5779/0.2021,
0.2019/0.112,
0.9937/0.3124,
0.5081/0.2181,
0.0496/-0.7349,
-0.0499/-0.049,
-0.3402/-0.337,
0.9604/0.406,
0.1094/-0.1072,
-0.7231/-0.2242,
-0.9025/-0.7996,
-0.7647/0.2916,
-0.4441/-0.0371,
-0.0596/-0.5283,
0.1242/-0.0814,
-0.2055/-0.3476,
0.8285/0.8995,
0.7108/-0.1227,
-0.3537/-0.195,
-0.9762/-0.6885,
0.0228/0.207,
0.532/0.2642,
0.884/-0.0274,
-0.7064/-0.168,
-0.0327/-0.2679,
-0.4967/-0.2693,
0.0014/0.0021,
-0.4822/-0.146,
-0.7737/-0.8438,
-0.6066/0.1931,
-0.8304/-0.1727,
-0.274/-0.5493,
-0.1021/-0.0749,
0.5448/0.2253,
-0.1761/0.0563,
0.1082/0.0209,
0.1019/-0.0032,
0.674/-0.0544,
-0.2907/-0.277,
0.3003/0.123,
-0.0188/-0.0,
-0.6494/0.1206,
-0.7501/-0.9059,
0.0116/0.1155,
0.3905/0.4015,
0.1146/0.058,
-0.5339/-0.3561,
-0.3693/-0.1556,
0.6912/0.2538,
-0.1893/0.3336,
-0.7663/-0.0265,
-0.7861/-0.18,
-0.0718/0.1633,
0.6857/0.6306,
-0.0939/0.1077,
0.2544/0.1907,
0.0343/0.0686,
-0.7123/-0.2138,
-0.2689/-0.3026,
-0.1312/0.0127,
0.4361/0.4536,
-0.2379/-0.0741,
-0.9751/0.1695,
-0.0231/0.3648,
0.2358/0.3533,
-0.5535/0.2343,
0.7733/0.2717,
0.4312/-0.0915,
0.0179/-0.4109,
-0.4391/0.1648,
0.4677/0.2322,
-0.6381/-0.376,
-0.0835/0.9379,
0.16/-0.0921,
0.4078/0.1103,
0.7232/0.4388,
0.8024/0.076,
0.6122/0.1564,
-0.3904/-0.2591,
0.6295/0.1992,
-0.3859/0.0229,
0.7371/-0.0983,
-0.9076/-0.1685,
0.905/-0.1489,
0.8092/0.333,
-0.0983/0.7986,
-0.6695/-0.9851,
-0.0664/-0.1777,
0.6688/0.9943,
-0.4118/-0.5737,
-0.7819/-0.5955,
0.5907/0.8225,
-0.7782/-0.5036,
-0.4392/-0.2589,
0.7507/-0.2549,
0.6468/0.3916,
-0.5795/-0.5072,
0.1909/0.0271,
0.829/0.4663,
0.7967/0.7835,
-0.3003/-0.0745,
-0.1138/-0.1222,
-0.2123/0.2153,
-0.9061/-0.2198,
0.137/0.2224,
0.6318/0.2382,
0.6865/-0.0132,
0.6992/0.5028,
0.2043/-0.0635,
0.5083/0.8016,
0.4092/0.0389,
-0.4064/0.0316,
0.3555/-0.0878,
-0.1021/-0.3864,
0.2312/0.1116,
0.7495/0.528,
-0.0195/0.155,
0.9932/0.2619,
0.3302/0.2417,
-0.9909/-0.1689,
-0.2056/0.0827,
0.3504/0.1448,
0.6212/0.7441,
-0.3408/0.0381,
-0.634/-0.6268,
0.8056/-0.2616,
-0.6346/-0.6079,
-0.887/0.3423,
0.9958/0.8497,
-0.5029/-0.3199,
0.1353/-0.6538,
-0.1603/-0.1862,
-0.8746/-0.6891,
-0.0865/-0.163,
-0.7801/-0.4114,
-0.7151/-0.4727,
0.0813/0.0367,
-0.1306/-0.1167,
0.3038/-0.2985,
0.5756/0.0569,
0.2199/0.0729,
-0.0635/0.0059,
0.9004/0.2147,
-0.2735/0.0948,
-0.7406/0.2539,
-0.9496/0.6101,
0.309/-0.0803,
0.9894/-0.0172,
-0.2094/-0.0558,
0.2341/0.257,
0.9738/0.2715,
0.3248/0.2323,
0.1283/-0.1522,
0.1149/-0.1004,
0.9794/0.2012,
0.0694/0.1461,
-0.3256/-0.1396,
-0.5425/-0.2075,
-0.7548/-0.4966,
-0.4368/-0.0285,
0.2988/0.5843,
-0.4267/-0.4308,
0.7735/0.1343,
-0.7775/-0.4082,
-0.4644/-0.2709,
-0.525/-0.2805,
0.7126/0.3431,
-0.6431/-0.0071,
0.9894/0.4723,
0.1586/-0.3941,
0.6296/0.238,
0.2551/-0.0129,
-0.2409/-0.3371,
0.7055/0.6326,
-0.1928/-0.1874,
-0.1477/0.0138,
-0.1169/0.169,
-0.6668/-0.7982,
-0.8427/-0.7321,
-0.2934/-0.3074,
0.3079/-0.0335,
0.9405/0.2622,
-0.986/-0.5175,
0.4159/0.489,
0.3667/-0.0055,
0.2213/0.0618,
0.9105/0.554,
0.2696/0.0541,
0.4001/0.1716,
-0.1009/0.0423,
-0.3578/0.0188,
-0.4512/-0.1557,
0.8617/0.0061,
-0.4379/-0.2014,
-0.4409/-0.4049,
-0.2694/-0.1257,
0.4549/-0.0726,
0.1237/0.0321,
-0.3274/-0.694,
0.1969/-0.0578,
0.7011/0.5249,
-0.3515/0.2175,
-0.3101/-0.791,
-0.1682/-0.5293,
-0.4336/-0.6984,
0.327/-0.032,
-0.1868/0.1279,
0.1262/0.0506,
-0.1099/0.197,
0.741/0.4597,
0.6624/-0.2179,
-0.4834/-0.6447,
-0.5525/-0.3339,
-0.3235/-0.3178,
-0.0114/-0.0591,
0.8323/-0.199,
-0.2555/-0.1271,
-0.4406/-0.3509,
0.1417/-0.0535,
0.345/0.1267,
0.2419/-0.0102,
-0.8061/-0.2016,
-0.6021/-0.2092,
0.9192/0.4736,
-0.7/-0.1029,
0.1429/0.3262,
0.2805/0.4554,
0.3425/-0.0142,
0.5454/-0.3582,
0.5603/0.2341,
0.4335/-0.0199,
0.8981/0.6306,
0.8349/0.4339,
0.9116/0.0027,
-0.855/0.5565,
0.2943/-0.0073,
-0.2476/-0.2165,
0.7319/0.3131,
-0.8646/-0.3652,
-0.7377/-0.4473,
0.2017/-0.126,
0.4431/0.0277,
-0.6138/-0.8193,
-0.0322/-0.1655,
-0.98/-0.251,
-0.2138/0.1449,
-0.1714/-0.0526,
0.3952/-0.0125,
0.9923/0.8596,
-0.5832/0.3425,
0.0399/-0.1498,
-0.175/-0.1017,
0.5938/0.978,
-0.6416/0.925,
0.4993/0.4895,
0.3976/0.2314,
-0.2421/-0.3544,
0.3706/0.3034,
-0.2324/-0.2466,
-0.3013/-0.3498,
-0.2062/-0.5313,
-0.065/-0.0448,
-0.0606/-0.6227,
-0.6305/-0.5036,
-0.173/-0.1352,
-0.004/0.223,
-0.9911/-0.3006,
0.892/0.1239,
0.4307/0.4087,
-0.5073/0.3973,
0.8619/0.5051,
-0.8059/-0.1005,
-0.5509/0.0692,
0.0797/-0.0896,
-0.9525/-0.4516,
0.2311/0.002,
0.5928/0.4771,
0.7995/0.1942,
0.8543/-0.1805,
0.8949/0.6025,
-0.6784/-0.4271,
0.4347/-0.0706,
-0.8323/-0.688,
0.6907/0.3771,
-0.928/-0.7208,
0.6609/0.1784,
0.881/0.1657,
-0.7161/0.1176,
-0.3745/-0.066,
-0.0155/-0.0413,
0.9873/0.5273,
-0.5606/-0.2848,
-0.7407/-0.3128,
0.4486/0.3027,
0.0075/-0.0582,
-0.149/-0.3443,
0.2366/0.5239,
0.3703/0.1766,
0.1281/0.0019,
0.6228/0.6655,
0.625/0.5052,
0.8328/0.5324,
0.0685/0.1438,
0.4149/-0.0206,
0.7278/0.739,
-0.7983/-0.4078,
-0.2824/0.0985,
-0.3703/-0.0889,
0.6418/0.1468,
-0.53/-0.2225,
0.9811/0.088,
0.8082/0.6812,
0.7969/0.126,
-0.2706/-0.3491,
-0.2607/-0.1211,
0.2501/0.1029,
0.9871/-0.0731,
0.057/-0.1328,
-0.8381/-0.1851,
-0.5435/-0.3985,
0.9151/0.242,
-0.0962/-0.0032,
-0.9578/-0.583,
0.8347/-0.741,
-0.2107/0.3377,
-0.075/-0.1642,
-0.9972/-0.2409,
-0.455/-0.7835,
0.4118/0.1741,
-0.8909/-0.1369,
0.19/-0.0316,
-0.0936/0.0683,
-0.5298/-0.1688,
-0.1932/-0.1063,
-0.1394/0.0792,
-0.3702/0.0128,
-0.368/0.0511,
0.2299/-0.1329,
-0.9215/-0.8641,
-0.4445/0.3534,
-0.0593/-0.1247,
-0.6014/0.257,
-0.4849/-0.2502,
-0.0459/0.6334,
-0.6216/-0.1798,
-0.6649/-0.2373,
-0.2372/-0.144,
-0.3924/-0.1447,
0.8934/0.5893,
-0.8228/-0.1283,
0.8564/0.1506,
0.1735/0.1235,
0.7302/0.7917,
0.8423/0.2205,
-0.358/0.0743,
0.841/0.3771,
0.3835/0.4975,
0.5971/0.2588,
-0.6826/-0.5428,
-0.6046/-0.5739,
0.6314/0.1017,
0.5138/0.1336,
-0.6559/-0.4776,
-0.0314/0.0397,
0.445/0.154,
0.8232/-0.1323,
-0.5988/-0.6444,
0.8874/0.0488,
-0.7431/0.4631,
-0.4763/0.1969,
-0.1535/-0.0643,
-0.3065/-0.2919,
-0.5402/-0.3296,
0.0283/0.0236,
-0.5163/-0.4127,
-0.7442/-0.0091,
0.7276/0.392,
-0.0063/-0.1598,
0.8073/-0.0293,
-0.5889/-0.7652,
-0.7375/-0.3628,
0.4407/0.1896,
-0.4588/-0.2499,
-0.788/-0.5978,
-0.8085/-0.4929,
-0.1258/-0.1222,
-0.9354/-0.107,
-0.3249/-0.1115,
-0.4397/-0.1653,
0.0011/0.0436,
-0.3187/-0.5308,
-0.8893/-0.0344,
-0.1662/0.0398,
-0.8814/0.2634,
0.1178/0.1843,
-0.8104/-0.118,
-0.4336/-0.565,
0.771/0.4115,
0.63/0.0533,
0.1558/0.0414,
-0.5146/0.3522,
0.5713/-0.22,
0.791/0.6113,
-0.6323/0.4007,
0.3657/0.041,
0.8709/0.0045,
0.6504/-0.0776,
0.2255/-0.0465,
-0.4123/-0.3528,
0.4012/0.184,
0.5135/0.0892,
0.1747/0.4182,
0.5074/0.2171,
0.7249/-0.0792,
0.7715/0.2346,
0.7273/-0.1829,
0.8768/0.338,
-0.5549/-0.04,
-0.4381/-0.4162,
0.8153/0.7042,
-0.854/-0.4385,
0.1083/0.2275,
-0.0144/0.1672,
0.8288/0.5577,
0.752/0.6737,
0.4372/-0.0368,
-0.3141/-0.0223,
0.4066/-0.0651,
0.9503/0.2285,
0.8778/0.4653,
0.6055/-0.0895,
-0.3412/-0.1332,
-0.7389/-0.2576,
-0.392/0.0053,
-0.2636/0.1389,
0.884/0.457,
0.7548/0.2491,
0.1034/0.0925,
0.7666/0.77,
-0.2866/-0.5362,
0.8684/0.3657,
-0.0983/-0.1921,
-0.5949/-0.9186,
0.218/0.1213,
0.7623/0.404,
-0.2613/0.0327,
0.0364/-0.1645,
-0.7543/-0.3652,
0.8174/-0.0658,
0.6576/0.2037,
-0.0431/-0.1435,
-0.5846/0.0862,
-0.8099/-0.1396,
0.1151/0.597,
-0.7395/0.0091,
-0.2237/-0.3696,
-0.1958/-0.0165,
0.5618/0.2929,
-0.9703/-0.3691,
-0.3753/-0.1193,
0.3894/0.1695,
-0.4166/-0.0768,
-0.3532/0.1445,
0.0479/0.1019,
-0.9131/-0.1846,
-0.1454/0.0146,
-0.7061/-0.0538,
-0.3252/0.3783,
-0.5641/-0.8283,
-0.9088/-0.4747,
0.1039/-0.497,
-0.6798/0.128,
0.1436/-0.0524,
0.5733/0.5674,
0.3497/-0.007,
-0.7826/0.0501,
-0.6139/0.0002,
-0.1696/-0.4369,
0.3674/-0.0501,
0.7984/0.9628,
0.278/0.0591,
-0.3633/0.0944,
0.9193/0.7476,
0.6831/0.2316,
0.2013/0.9598,
-0.4236/-0.3438,
0.2798/-0.0836,
-0.8119/-0.626,
0.0135/0.0164,
-0.9343/-0.1825,
0.1088/0.1371,
0.9159/0.5917,
-0.6683/-0.217,
0.188/0.3958,
0.4848/-0.0453,
-0.9378/-0.8202,
-0.754/-0.6277,
-0.7902/-0.5468,
0.9101/0.225,
0.9094/-0.1107,
0.0931/-0.2534,
-0.822/-0.3035,
-0.5876/-0.5996,
-0.5696/-0.302,
0.6565/0.2861,
0.0842/0.7177,
-0.6255/-0.5241,
-0.6145/-0.0873,
-0.994/-0.2229,
-0.4854/0.4908,
0.4879/-0.1419,
-0.1673/-0.0179,
0.4618/0.4875,
0.9002/0.5593,
-0.2039/-0.4294,
-0.6157/-0.4046,
0.3097/-0.1402,
-0.9454/-0.2255,
0.1887/0.1927,
0.3989/-0.2892,
0.9981/-0.1011,
0.1724/0.3708,
-0.5783/0.0031,
-0.5665/0.0205,
0.8405/0.0338,
-0.7176/-0.255,
0.0944/-0.0826,
0.9684/-0.0399,
-0.8413/-0.2489,
0.3871/-0.8791,
0.426/-0.0505,
-0.7222/-0.1907,
-0.0587/-0.0012,
-0.237/0.1138,
-0.6463/-0.5142,
-0.0076/-0.055,
-0.0198/0.3791,
-0.6045/-0.0206,
0.1283/0.0206,
0.2909/0.369,
-0.5676/0.0157,
0.9645/0.7896,
-0.049/0.0076,
-0.4726/-0.7302,
-0.6161/-0.1078,
0.4419/-0.1961,
-0.1388/0.1555,
0.7188/0.8983,
0.2357/0.3209,
0.4031/-0.0396,
-0.8788/-0.6825,
0.0353/0.1053,
-0.7367/-0.4065,
-0.0407/0.1275,
0.6609/-0.6677,
0.2856/-0.1504,
0.1091/0.0724,
-0.822/0.0449,
-0.3861/-0.6821,
-0.8515/-0.0787,
0.2521/-0.5168,
0.1678/0.1203,
-0.0158/-0.245,
-0.0475/-0.302,
0.0228/0.0163,
0.8712/0.7098,
0.3664/0.4158,
0.1775/0.0141,
0.6758/0.4318,
0.1918/0.3906,
0.9275/0.4765,
-0.6896/-0.1212,
0.817/-0.3478,
-0.2696/-0.0302,
-0.4514/0.1956,
0.8291/0.4165,
0.4594/0.5288,
0.0478/-0.037,
-0.349/0.2594,
-0.8458/-0.7758,
0.5211/0.4046,
0.3638/0.2575,
0.0794/0.0647,
-0.8826/-0.538,
-0.1881/-0.0697,
0.1523/-0.2596,
0.1618/0.2614,
0.6399/0.3329,
0.29/0.0727,
0.7963/-0.7818,
-0.1538/-0.1574,
-0.6964/0.2065,
-0.4886/-0.4829,
0.9177/0.2352,
-0.6837/-0.4451,
0.5263/0.2371,
-0.0448/0.0381,
0.9046/0.1642,
-0.2453/-0.5136,
-0.7837/0.2614,
0.2971/0.0451,
-0.2047/-0.1367,
-0.0109/-0.1487,
0.4488/0.3504,
-0.6553/0.0197,
0.1046/0.842,
-0.8001/-0.3116,
-0.2443/-0.7743,
-0.1031/0.0991,
-0.7631/-0.472,
0.1512/0.2826,
-0.3585/0.2357,
0.1646/0.0196,
-0.2902/-0.074,
0.8796/-0.0746,
-0.1392/0.1809,
0.333/-0.1445,
0.3391/0.0867,
0.6829/0.0099,
-0.2925/-0.1651,
-0.155/0.0009,
0.6038/0.509,
0.1314/0.3445,
0.7397/0.0021,
0.3992/0.0582,
0.713/0.0677,
0.2834/0.0957,
-0.6989/0.2377,
-0.4658/-0.2745,
0.524/-0.0638,
0.7078/0.6979,
0.3293/0.0211,
0.9779/0.2269,
0.0928/-0.0425,
0.9186/0.1525,
0.7349/0.4935,
-0.2488/-0.278,
0.689/0.498,
-0.7506/0.6129,
0.0116/-0.0195,
-0.7242/-0.6496,
0.6265/0.3144,
0.5871/0.6867,
-0.0809/-0.0263,
-0.4464/0.083,
-0.1845/0.0244,
0.962/0.0787,
-0.0098/-0.0158,
0.715/-0.005,
-0.5367/-0.1705,
-0.4657/-0.4955,
0.2617/0.5443,
-0.1912/-0.5382,
0.9333/0.5164,
-0.4323/0.0281,
-0.3634/-0.306,
0.3117/-0.1371,
0.2018/0.1987,
-0.4481/-0.1431,
-0.1703/-0.1378,
-0.9191/-0.7779,
0.1311/0.2347,
-0.1424/-0.1182,
0.5642/0.3389,
-0.284/-0.1227,
0.3072/0.0398,
0.8522/0.1516,
0.205/0.2331,
-0.895/0.0034,
0.1672/0.0988,
0.0729/0.0024,
-0.5215/-0.4987,
-0.3053/-0.1049,
0.3733/0.1582,
-0.6707/-0.0561,
0.0334/0.0476,
-0.6207/-0.104,
-0.6966/0.1752,
-0.3552/-0.0899,
-0.0173/0.117,
0.9466/0.3236,
-0.1533/-0.0547,
0.0035/0.0444,
-0.6889/-0.7713,
0.5908/0.325,
0.0558/0.1089,
0.1469/0.4231,
0.9365/0.3644,
-0.5348/-0.2919,
0.7487/0.1097,
-0.6949/-0.0479,
0.2179/-0.1603,
0.3724/0.2537,
0.9941/0.1899,
-0.1646/-0.6583,
-0.983/-0.0931,
-0.6988/-0.4349,
0.9855/0.6332,
0.6856/0.1614,
0.4981/-0.1773,
0.9766/-0.164,
0.8295/0.7411,
0.4052/0.2454,
0.034/-0.3326,
-0.0815/-0.1163,
0.7148/0.3312,
0.6686/0.2315,
0.5958/0.1889,
-0.5751/-0.6371,
-0.8751/-0.6629,
-0.7578/-0.2252,
0.8931/0.283,
-0.3517/-0.3786,
-0.1064/0.6197,
0.7433/0.0329,
0.4402/-0.0099,
0.2627/0.1632,
0.674/0.4866,
0.8548/0.0256,
0.2028/-0.4801,
-0.1535/0.3016,
0.4687/0.0566,
-0.293/-0.0828,
-0.0826/-0.0024,
-0.9734/-0.2749,
0.6897/-0.258,
0.3667/0.1135,
-0.1036/0.1832,
0.8161/0.9331,
-0.9061/-0.0052,
0.1391/0.6749,
0.1104/-0.2612,
0.7258/0.0184,
-0.6759/-0.774,
-0.5727/0.5238,
-0.9306/-0.1366,
-0.6389/-0.5702,
0.6191/0.1584,
0.3647/0.0261,
0.49/0.8222,
-0.3149/-0.4938,
-0.3365/-0.4703,
-0.5606/0.2269,
-0.4551/-0.11,
0.9576/-0.7438,
0.3428/0.2878,
-0.6829/-0.0978,
0.202/-0.0142,
-0.1551/0.1533,
0.9949/0.5511,
-0.5263/0.34,
-0.1929/-0.0422,
-0.2265/-0.0103,
0.0552/0.1106,
0.751/0.7149,
-0.4515/-0.4245,
0.0667/0.1079,
-0.9198/-0.2949,
-0.177/-0.1195,
-0.9917/-0.5999,
0.4276/0.074,
-0.7947/0.2965,
-0.8821/-0.5946,
0.6754/-0.2477,
0.0066/-0.0038,
0.7861/0.165,
-0.7843/-0.592,
0.3804/-0.0866,
-0.7013/-0.4995,
-0.0239/-0.2032,
0.7817/-0.0206,
0.3551/-0.0558,
0.4226/0.1527,
-0.1398/0.0349,
-0.9344/-0.4394,
0.5329/0.5187,
-0.0775/-0.1427,
0.4303/0.1618,
0.3436/0.0081,
0.0877/0.0382,
-0.2141/0.0995,
-0.2857/-0.2959,
-0.2027/-0.1889,
0.1764/0.1976,
0.0318/0.0025,
-0.7827/-0.5141,
0.1324/-0.3059,
-0.0982/0.0455,
-0.41/-0.0754,
0.7378/0.519,
0.3758/0.1882,
-0.0481/-0.0701,
0.6523/0.2068,
0.1545/0.0684,
0.8866/0.1537,
0.9836/0.1583,
-0.3994/-0.5288,
0.4412/0.4859,
0.5818/0.787,
-0.728/-0.2059,
-0.9826/-0.2282,
0.0666/0.0398,
0.6279/0.2068,
-0.249/-0.0818,
-0.6971/-0.534,
0.4385/0.328,
0.7468/0.2002,
0.3629/-0.1927,
-0.0706/-0.4463,
-0.7742/-0.253,
0.0905/-0.1255,
0.5218/0.2427,
-0.5151/0.3621,
-0.0141/-0.0916,
0.1991/-0.143,
0.6262/0.533,
-0.9446/-0.3,
0.2889/0.0211,
0.3671/0.0516,
0.1711/0.0888,
-0.8337/-0.9993,
0.0027/-0.0966,
0.1323/-0.0242,
0.8901/0.2482,
-0.1298/0.0357,
-0.3624/-0.0386,
0.453/0.3144,
0.5117/-0.0004,
0.1229/-0.0958,
-0.8082/-0.9666,
-0.7738/-0.2482,
0.1771/-0.257,
-0.4866/-0.1228,
0.9209/0.312,
0.5959/0.1688,
0.4354/0.3615,
-0.5156/-0.2438,
-0.5681/-0.0163,
-0.4933/-0.6417,
0.98/0.9848,
-0.9949/-0.3742,
-0.9466/-0.7845,
0.4208/0.8267,
-0.0306/0.0737,
0.0253/-0.4724,
-0.1328/0.3859,
0.0389/-0.3357,
-0.4922/-0.0929,
-0.4434/-0.2494,
-0.5988/-0.7608,
-0.514/-0.5411,
-0.7777/-0.6049,
-0.0052/-0.0291,
-0.0367/0.1341,
0.4608/-0.2803,
0.0718/-0.0968,
-0.6039/0.1233,
-0.0983/0.025,
0.1794/0.4498,
-0.6433/-0.7094,
0.6904/0.4376,
0.4524/0.9345,
-0.2629/-0.1499,
-0.3813/-0.2502,
-0.2166/-0.0268,
0.2982/0.0092,
0.9258/-0.9456,
-0.0227/0.3998,
0.1739/0.2073,
-0.854/0.3372,
0.7923/0.3562,
0.1765/0.2088,
-0.716/-0.6164,
0.4088/0.3419,
0.9927/0.9074,
-0.2021/-0.116,
0.2603/0.1661,
0.1436/0.0456,
0.6787/0.6022,
-0.8779/-0.5382,
-0.8111/-0.444,
-0.0744/0.1877,
-0.2391/-0.1529,
-0.2575/0.0806,
0.3831/0.7943,
0.0387/0.0023,
-0.1369/-0.1074,
0.8365/0.1882,
0.6035/0.3911,
0.5155/-0.0215,
0.0362/0.073,
0.0783/0.0401,
-0.334/-0.4213,
0.9966/0.6819,
0.109/0.2111,
0.1715/0.0529,
-0.8766/-0.1639,
-0.8518/-0.6591,
-0.2092/0.0155,
0.5183/0.3324,
0.062/-0.0006,
0.3905/-0.5108,
0.6144/0.6838,
0.5755/0.3275,
0.0038/0.018,
-0.8366/-0.0608,
0.0772/-0.0103,
0.4049/0.1404,
0.5089/-0.0347,
-0.4914/0.6171,
0.561/0.2233,
-0.5217/-0.6798,
-0.9437/0.2457,
0.5315/0.0284,
-0.5769/0.3665,
0.8494/-0.3812,
0.5442/0.0169,
-0.7176/-0.4797,
-0.6604/-0.4158,
-0.4107/-0.0876,
-0.6009/-0.6101,
-0.1307/0.1011,
-0.5672/-0.8782,
-0.0527/-0.0781,
0.6942/0.3261,
0.3356/0.6317,
0.5015/0.4024,
-0.9446/-0.0325,
0.5214/-0.0738,
-0.094/-0.0995,
0.2049/-0.05,
-0.4537/-0.0895,
-0.3781/0.1822,
-0.3267/0.0894,
0.987/-0.4451,
0.7454/0.0863,
-0.5664/-0.4502,
0.2931/-0.1311,
-0.1859/-0.4605,
0.707/0.297,
-0.4689/-0.3317,
0.3308/0.3602,
-0.8158/0.326,
-0.1523/0.0486,
-0.5625/0.5028,
0.9736/0.4751,
-0.6412/-0.0615,
0.3675/-0.9081,
0.4488/0.2526,
0.4863/0.0237,
0.4677/0.0683,
-0.6345/0.3062,
-0.4267/-0.0258,
0.2281/0.3624,
-0.4628/0.398,
0.8976/0.4809,
0.3195/0.3469,
0.3036/0.2347,
-0.2909/-0.0118,
0.828/0.5599,
0.3778/-0.3045,
0.9725/0.0429,
-0.412/-0.5671,
-0.4276/-0.0968,
0.0411/-0.1746,
0.6936/0.7144,
0.4658/-0.215,
0.5403/0.1945,
0.0011/-0.2499,
-0.3878/-0.4091,
0.7245/0.8397,
0.1403/-0.1771,
-0.34/-0.0469,
-0.3628/-0.2379,
-0.3438/-0.1203,
0.9648/0.787,
0.3235/0.1353,
0.431/0.2743,
0.3103/0.0996,
-0.0719/-0.0479,
0.7332/0.3693,
-0.4487/-0.4549,
0.2146/0.0363,
-0.8999/-0.8514,
0.7293/0.8096,
0.9565/0.0796,
-0.044/0.0008,
-0.9543/-0.2623,
-0.9186/-0.7519,
0.9172/0.4993,
-0.4295/0.0979,
0.7549/0.5122,
-0.3982/-0.1595,
0.5598/-0.4115,
-0.0305/-0.0538,
0.6129/0.5692,
0.8979/0.1895,
0.9821/0.3974,
0.6558/-0.0791,
-0.5327/-0.3255,
-0.8351/-0.6111,
-0.627/0.0164,
-0.3714/-0.044,
0.9987/0.3617,
-0.0633/0.0499,
-0.3437/-0.2637,
-0.1346/-0.1265,
0.1732/0.2287,
-0.2031/-0.142,
-0.7514/-0.2882,
-0.2813/0.0203,
-0.5695/-0.2856,
-0.8512/-0.2578,
-0.2401/-0.1487,
0.2131/-0.0032,
-0.2554/-0.3348,
0.3525/0.175,
0.6263/0.0278,
0.8534/-0.0906,
0.827/0.62,
-0.2269/-0.3663,
-0.2778/-0.0138,
0.824/0.3279,
-0.3497/-0.0102,
-0.2474/-0.9654,
0.9545/0.508,
-0.6222/0.076,
0.1393/0.1121,
0.0109/0.6735,
0.352/0.2326,
-0.7376/-0.844,
-0.4986/-0.2235,
0.7402/0.0312,
0.6843/0.1095,
0.5205/-0.0661,
-0.1578/-0.437,
-0.0781/0.1751,
-0.393/-0.4041,
0.926/-0.0232,
-0.6937/-0.5259,
-0.329/-0.1115,
0.1691/0.1226,
0.5467/-0.1361,
-0.6051/-0.349,
0.8389/0.2634,
0.5863/0.307,
-0.7036/0.6646,
-0.8196/-0.4985,
-0.8025/-0.2385,
-0.1459/-0.0203,
-0.3237/-0.1185,
-0.398/-0.1572,
0.2653/0.506,
0.7206/0.0315,
0.6162/0.159,
-0.1752/-0.1759,
0.0282/-0.0579,
0.2913/0.8764,
0.6341/0.8639,
-0.3288/-0.0527,
-0.7534/0.297,
0.6406/0.6987,
0.9338/0.6586,
0.6696/0.3564,
-0.5877/0.0219,
0.372/0.1296,
-0.5809/-0.1211,
0.5334/0.1964,
0.5466/0.1648,
0.5773/0.1298,
-0.2051/-0.0731,
-0.0465/0.2785,
0.3475/-0.0036,
-0.5864/-0.3057,
0.6537/0.0985,
-0.9438/-0.8177,
-0.4199/0.158,
-0.0286/0.2002,
0.3978/0.5935,
0.58/-0.036,
0.6688/0.0293,
0.0005/0.0025,
0.6112/0.5485,
0.0763/-0.0714,
0.7259/0.6606,
0.5311/0.0262,
-0.5263/-0.0749,
-0.4439/-0.4033,
-0.4456/-0.2731,
-0.4957/0.3693,
0.1906/-0.0007,
-0.4015/-0.0243,
-0.7909/-0.4265,
0.5673/0.4376,
-0.953/-0.6166,
-0.2899/-0.0547,
-0.1438/-0.1264,
0.129/-0.1249,
0.0364/-0.1478,
0.6555/0.4908,
-0.8626/0.0802,
0.0831/0.0107,
-0.0732/-0.1468,
0.2787/0.2475,
-0.1104/0.035,
0.2206/-0.1925,
0.8806/0.7272,
-0.6914/-0.2789,
0.2278/-0.1043,
0.7113/0.1391,
0.192/-0.1966,
0.2167/0.0311,
0.4184/0.2459,
-0.7059/-0.7945,
-0.7565/-0.7638,
-0.1431/-0.1798,
0.3775/0.1202,
-0.908/-0.7205,
0.0073/-0.0108,
0.4915/-0.3362,
0.45/-0.2818,
-0.6225/-0.7073,
-0.13/0.0037,
0.0347/-0.1072,
-0.9358/-0.4271,
-0.7226/-0.3164,
-0.6216/-0.6526,
-0.2037/-0.1451,
-0.2857/0.1244,
-0.9224/-0.4705,
-0.044/-0.0397,
0.5338/-0.1732,
0.3044/0.0948,
0.7196/0.0452,
0.5787/-0.2789,
0.8799/0.6075,
0.5198/0.8014,
-0.9645/-0.0586,
0.2238/-0.2629,
0.2454/0.1886,
0.4011/-0.2884,
-0.939/-0.338,
-0.2383/-0.2242,
-0.3867/-0.1029,
0.1905/0.0423,
0.8051/-0.0122,
-0.356/-0.2456,
-0.527/-0.2114,
-0.0646/-0.011,
-0.4829/-0.4432,
-0.7373/-0.933,
0.8617/0.5845,
0.3474/0.0539,
0.5495/0.8803,
-0.1788/-0.3818,
0.892/0.7127,
0.1214/0.0146,
0.5055/0.408,
-0.3595/0.0521,
-0.6166/-0.3425,
0.7495/0.1817,
0.1898/-0.0012,
0.0906/-0.0883,
-0.7496/-0.1259,
0.3947/0.2881,
0.9172/0.4884,
-0.234/0.2123,
0.0782/0.075,
0.9499/0.8131,
-0.1564/-0.2911,
-0.1268/0.1505,
-0.7311/-0.9681,
0.2481/0.0425,
-0.3243/-0.1537,
0.4554/0.6222,
0.3344/0.0067,
0.3552/0.719,
0.9192/0.6274,
0.7269/0.8398,
-0.9321/-0.822,
-0.3092/-0.4075,
0.6181/-0.1655,
-0.7139/-0.8751,
0.1722/0.1214,
-0.0515/0.0566,
-0.4402/0.0067,
-0.9369/-0.9451,
-0.8001/0.1851,
-0.2015/-0.3036,
-0.3855/-0.1967,
-0.4337/0.4633,
0.6468/0.2914,
0.0598/0.1339,
-0.0075/0.0098,
-0.4192/-0.131,
0.4849/0.1197,
0.4935/0.3296,
-0.4972/0.7833,
0.3694/-0.2168,
-0.899/0.1635,
-0.4676/-0.1395,
0.8847/0.5593,
0.6142/0.5047,
0.0067/-0.0278,
0.7492/0.2407,
0.907/0.8591,
-0.3266/-0.142,
0.3759/0.2608,
-0.5649/-0.5795,
-0.4064/-0.0635,
0.7648/0.1113,
-0.3985/-0.4352,
0.6372/0.0351,
0.253/0.3904,
-0.0264/0.0329,
-0.9444/-0.3693,
-0.7741/0.001,
0.978/0.3844,
0.8178/0.7741,
-0.5262/-0.8369,
0.5325/-0.6544,
0.471/0.4896,
-0.4596/-0.3466,
-0.3907/-0.0003,
0.1128/0.0701,
0.8878/0.3543,
-0.7719/0.0788,
0.5537/0.8596,
-0.1401/-0.0189,
-0.4631/-0.322,
0.0257/-0.3791,
0.4538/0.1991,
0.3463/0.5616,
0.9328/0.5789,
-0.0267/0.029,
0.839/0.8747,
0.6044/-0.3445,
0.4951/-0.0939,
-0.3932/-0.3501,
0.4395/0.4526,
0.7058/-0.039,
-0.7739/-0.7203,
-0.1527/0.0521,
0.3486/-0.0605,
0.938/0.777,
-0.8554/-0.7543,
-0.2213/-0.0977,
0.0931/0.0946,
-0.3444/-0.2029,
0.9439/0.3946,
-0.8454/-0.4284,
0.3433/-0.201,
-0.7712/-0.3131,
0.4662/0.3635,
0.76/-0.0146,
-0.808/-0.0414,
0.8374/0.374,
0.4685/0.326,
-0.4287/-0.1913,
-0.5737/0.1084,
-0.5116/-0.2989,
-0.7497/-0.5907,
-0.5242/0.0491,
0.2094/-0.0378,
0.1242/0.222,
-0.1051/-0.0889,
0.7089/0.4174,
0.1851/-0.0723,
0.5299/0.096,
-0.3605/-0.2812,
0.1461/0.2003,
-0.135/-0.0025,
0.0096/0.0784,
0.2877/0.2494,
0.9113/0.3054,
-0.8816/-0.7932,
0.0415/-0.0299,
-0.008/-0.3443,
-0.9203/-0.8794,
-0.449/-0.2908,
-0.8303/-0.7929,
-0.6032/0.0481,
-0.4989/-0.6191,
0.1596/-0.1175,
0.0358/0.211,
-0.4643/-0.2632,
0.0569/-0.1597,
0.4876/0.1068,
0.1315/-0.1832,
0.4217/0.418,
0.5024/-0.3279,
-0.0295/-0.0001,
0.006/0.1616,
-0.4865/-0.3172,
-0.3185/-0.3287,
0.0429/-0.3412,
0.4969/0.1945,
0.5357/0.1092,
0.5841/0.4454,
-0.2338/0.4134,
0.6022/0.0528,
0.0752/0.0514,
-0.9593/-0.3452,
0.3138/-0.4139,
-0.4149/-0.0752,
-0.5761/-0.4109,
0.4016/0.2289,
0.6733/0.4645,
-0.3776/-0.087,
0.7172/0.118,
-0.0707/-0.1157,
-0.239/-0.0898,
-0.2032/-0.0856,
-0.3511/-0.543,
0.6575/0.3178,
-0.0358/-0.0274,
0.8601/0.0815,
0.0414/-0.0341,
0.8131/0.1432,
-0.343/-0.4177,
0.5783/0.2906,
0.5283/0.727,
-0.3774/-0.1021,
0.2057/0.0722,
-0.8/-0.2843,
0.9776/0.7283,
0.3151/0.0196,
0.7797/-0.0047,
0.3033/-0.2209,
0.0711/-0.234,
-0.1181/0.2424,
0.0015/0.0639,
0.5116/0.138,
0.6363/0.2468,
0.5038/0.4961,
-0.1978/-0.1855,
-0.0098/0.0463,
-0.2819/0.199,
0.9347/0.7237,
-0.5171/-0.1656,
0.2786/-0.0136,
-0.9905/-0.2269,
-0.3167/-0.4063,
0.1265/0.4023,
0.1797/0.625,
0.6176/0.022,
-0.4831/-0.2726,
0.5283/0.4996,
0.3155/-0.2353,
-0.8294/-0.0954,
0.77/-0.103,
-0.7399/0.134,
-0.76/-0.0996,
0.8081/0.3736,
0.2137/-0.1083,
0.1166/-0.0518,
0.7034/0.0334,
0.1106/0.3208,
0.8889/-0.0144,
0.7113/-0.2409,
0.7064/0.2052,
-0.2743/-0.156,
-0.5247/-0.2252,
-0.7816/-0.2047,
0.1039/0.0294,
0.2237/0.0914,
-0.6306/-0.1751,
-0.9962/-0.0349,
0.3295/-0.6566,
0.719/0.563,
0.6216/0.0937,
0.0778/-0.1072,
-0.0443/-0.1207,
-0.6338/0.098,
-0.9514/0.0176,
0.7689/0.1127,
-0.4995/0.7871,
-0.3416/-0.4884,
0.2184/-0.1166,
-0.3838/-0.0377,
0.8118/0.5555,
0.1389/0.0531,
-0.7823/0.062,
0.6689/-0.0832,
0.0656/0.1024,
0.2553/0.1974,
0.9238/-0.049,
-0.2825/-0.1627,
0.3034/0.055,
0.0704/-0.0065,
0.6949/0.8319,
0.9568/0.3517,
0.5566/0.3084,
0.9111/0.3093,
-0.9534/-0.1388,
0.9227/0.2431,
0.5464/0.1985,
0.3509/0.0744,
-0.906/-0.691,
-0.6009/-0.7007,
0.1656/0.1596,
0.8813/0.2649,
-0.5941/-0.7611,
-0.5829/0.0473,
0.4364/0.5542,
0.6869/0.9542,
-0.2704/-0.259,
-0.1664/0.1318,
0.0813/0.0613,
0.0753/0.2434,
0.5576/-0.0553,
-0.7438/-0.3142,
-0.5678/-0.0644,
0.1793/0.6106,
0.2503/0.1165,
-0.5201/-0.4594,
0.8694/0.549,
0.3043/0.2388,
0.3517/0.0969,
-0.065/-0.2159,
0.9592/0.3473,
0.7407/-0.1506,
0.8251/0.0929,
0.5835/0.1042,
-0.2746/-0.1164,
-0.5224/0.0559,
-0.3952/-0.4117,
-0.558/-0.1675,
-0.4394/0.2334,
-0.5512/-0.1573,
0.5274/0.0792,
-0.8235/-0.803,
-0.4732/-0.3322,
0.7848/0.3139,
0.606/0.2334,
-0.9527/-0.964,
0.3693/0.6376,
-0.4198/-0.5788,
-0.6289/-0.0067,
-0.4775/-0.5108,
0.1969/0.0619,
0.2921/-0.0212,
0.616/0.5104,
0.9932/0.9015,
0.3884/0.0849,
0.9902/0.4297,
-0.0473/-0.0625,
-0.0086/0.1428,
-0.5319/0.0679,
0.7816/0.1438,
0.7397/0.223,
-0.3036/0.047,
-0.0225/-0.5112,
-0.9678/-0.5236,
-0.4538/-0.0448,
-0.0066/0.0744,
0.8945/0.2898,
0.8022/-0.3414,
0.6336/-0.0933,
0.5829/0.5424,
0.9062/0.3526,
0.9922/0.1687,
0.0589/-0.0756,
0.6011/-0.0264,
0.5686/0.4274,
0.5825/0.9044,
0.6584/0.0139,
-0.4116/-0.276,
0.3038/0.4105,
0.1018/0.0532,
0.8479/0.5966,
0.9132/0.0122,
0.2505/0.4869,
0.4215/0.3255,
0.6111/0.3322,
0.7553/-0.0485,
0.0926/0.1398,
0.7234/-0.0076,
0.4026/0.2181,
0.5978/0.4476,
-0.3309/-0.2008,
-0.3223/-0.5698,
0.1749/-0.01,
0.2548/-0.968,
-0.9688/-0.8668,
0.2061/0.0345,
0.9808/0.6375,
-0.04/-0.0569,
0.3327/0.2442,
-0.2417/-0.381,
-0.9232/-0.3467,
0.6381/0.2774,
-0.7407/0.1592,
0.0473/0.1284,
0.1827/-0.1563,
0.8381/0.7996,
-0.7833/-0.9416,
-0.3906/-0.285,
0.6852/0.2545,
-0.8838/0.0124,
-0.0636/0.2953,
-0.5011/-0.874,
-0.1182/-0.1328,
-0.133/-0.1974,
0.0474/0.0969,
0.5759/0.478,
-0.5174/-0.6318,
-0.6295/-0.7146,
-0.8316/-0.0583,
0.0132/0.0523,
0.4958/0.6667,
0.9017/0.0598,
-0.5969/-0.3972,
0.6496/-0.2575,
0.6424/0.7003,
0.629/-0.2323,
0.0801/-0.0736,
0.2437/-0.2022,
0.4998/-0.0591,
0.1748/0.03,
0.3355/-0.3518,
-0.2369/-0.1842,
-0.0785/0.1862,
0.6126/-0.2153,
-0.6125/0.5405,
-0.1133/0.0524,
0.0302/0.0436,
-0.656/0.1028,
-0.1907/0.0555,
0.156/0.2069,
-0.3166/-0.4137,
-0.3858/-0.2999,
0.6706/0.155,
0.619/0.8037,
0.9655/0.4687,
0.9686/0.2247,
-0.8784/-0.8108,
0.0442/-0.1057,
-0.0851/0.057,
-0.0787/0.1292,
0.3833/-0.6005,
-0.9755/-0.5161,
-0.2578/-0.1544,
-0.0975/0.0807,
-0.7104/0.5819,
-0.7171/-0.6694,
-0.124/-0.1093,
0.4419/0.4459,
-0.0213/-0.1054,
-0.0448/0.0312,
0.054/0.0432,
-0.9283/-0.3232,
-0.6458/0.0236,
-0.2051/0.0674,
-0.3571/0.3449,
0.7763/0.511,
-0.0059/-0.0557,
0.2297/-0.2509,
-0.4135/-0.0537,
0.4184/-0.0012,
-0.6086/-0.0349,
-0.5151/-0.4632,
-0.9283/-0.6865,
0.65/0.8342,
-0.7965/-0.3659,
-0.1523/0.0804,
0.3263/0.1663,
0.6997/0.4717,
0.945/0.3481,
-0.1679/-0.0879,
0.4477/-0.0425,
-0.0424/0.1241,
0.8191/0.1807,
-0.5507/-0.3887,
0.1202/-0.0695,
-0.021/0.1364,
0.5901/0.71,
-0.2408/-0.2926,
-0.7447/-0.5847,
0.4098/0.0216,
-0.2377/-0.003,
-0.9118/-0.3427,
-0.7195/-0.0655,
0.2677/0.3718,
-0.8493/-0.9588,
-0.4088/-0.0074,
-0.035/-0.0823,
-0.7182/-0.1258,
0.4485/0.2398,
0.4968/0.097,
0.6756/0.9345,
-0.2862/-0.1801,
0.7259/0.253,
-0.6824/-0.4534,
-0.7324/-0.4458,
-0.4308/0.0747,
-0.1479/0.3741,
0.147/0.3114,
0.9714/0.2405,
0.5958/-0.0218,
0.228/0.5347,
-0.848/-0.6738,
0.9467/0.4156,
0.6495/0.3703,
-0.8436/-0.3554,
0.3104/-0.4142,
-0.3872/-0.1058,
0.0036/-0.1029,
-0.7017/-0.69,
0.5042/0.0869,
-0.0516/0.0812,
-0.1798/0.0763,
-0.7692/-0.2329,
0.4739/0.3426,
-0.6494/-0.4108,
-0.3167/-0.2594,
-0.2625/-0.0641,
-0.7647/-0.5369,
-0.8878/-0.1349,
0.5171/0.3802,
-0.6723/-0.1602,
0.0659/-0.0757,
0.988/0.3405,
0.6689/-0.7577,
-0.5497/-0.1277,
0.7651/0.0169,
-0.4399/-0.3768,
0.7093/-0.1779,
0.4311/0.259,
0.5785/0.0864,
-0.9241/-0.6607,
0.6119/0.0517,
0.9475/0.0036,
0.5903/0.1961,
0.4379/0.1544,
0.42/0.3766,
-0.4759/-0.3898,
-0.8785/-0.133,
0.4964/-0.0043,
0.4774/0.2249,
0.4711/0.7705,
0.2918/-0.1397,
0.0059/0.1617,
0.1737/0.0977,
0.9568/-0.2618,
-0.4665/-0.0382,
0.0839/-0.1868,
0.7625/0.1507,
-0.5934/-0.2358,
0.4268/0.1824,
-0.2375/-0.2328,
-0.2397/-0.1095,
0.6808/0.9511,
0.8045/0.7161,
0.6574/0.4271,
0.8308/0.8173,
0.925/0.2306,
-0.7349/-0.0431,
0.8962/0.0558,
0.6678/0.261,
0.7329/0.4588,
-0.0018/-0.1035,
0.5242/0.2259,
0.9429/0.3978,
-0.2857/0.3511,
-0.9451/-0.3974,
-0.8174/-0.1863,
0.7484/0.0154,
0.3345/0.3707,
-0.3544/-0.3399,
0.4435/0.3478,
-0.9479/-0.1658,
-0.0556/-0.047,
0.8361/0.6898,
0.6633/0.1479,
0.5371/0.0614,
-0.2763/0.1145,
0.0092/-0.3659,
0.2505/-0.0721,
-0.91/-0.5889,
-0.9413/-0.2139,
0.2616/-0.4164,
0.9922/0.6552,
-0.1575/0.0125,
-0.9326/-0.4878,
-0.7655/-0.8152,
-0.1597/-0.2665,
-0.3614/-0.6917,
-0.6798/-0.1893,
-0.0423/-0.1377,
0.2804/0.1475,
0.4862/0.2798,
-0.6052/-0.2025,
0.8283/0.1728,
0.363/-0.0519,
0.0554/0.1219,
-0.4268/-0.2511,
-0.8053/0.8127,
0.7606/0.4161,
0.1991/0.2681,
0.4671/0.4123,
0.0122/0.7398,
0.2547/0.5656,
-0.9957/0.0727,
-0.2635/-0.1147,
0.9997/-0.009,
0.5639/0.7349,
0.1978/-0.1574,
-0.3934/-0.0022,
-0.9713/-0.4028,
0.0211/-0.0691,
-0.4655/0.1505,
0.2918/0.17,
0.0051/0.0008,
0.4941/-0.059,
-0.3676/-0.1461,
-0.1084/-0.1374,
-0.869/-0.2958,
0.4904/0.0023,
0.562/0.0968,
0.6646/0.3874,
-0.5352/-0.3977,
-0.762/-0.8092,
-0.5857/-0.564,
-0.4708/0.0699,
0.4177/0.5569,
0.4727/0.385,
0.5791/-0.0316,
0.2287/0.3063,
-0.147/-0.3661,
0.0764/0.2782,
0.709/0.135,
0.8497/0.1034,
0.6935/-0.1858,
0.9042/-0.1598,
-0.2803/-0.6016,
-0.5968/0.2584,
0.2226/0.1166,
-0.2057/-0.0301,
-0.8362/-0.0832,
0.0917/0.141,
0.2914/0.117,
0.6514/0.2843,
0.4484/0.6429,
0.5499/0.2265,
0.1088/0.113,
-0.047/0.2368,
-0.2696/0.0012,
-0.3053/0.0109,
-0.8137/-0.2308,
0.1714/-0.0747,
0.6866/0.3855,
0.0669/0.0185,
0.4151/-0.0116,
0.8029/0.5835,
0.2528/0.559,
0.266/-0.0718,
-0.71/-0.6338,
-0.7813/-0.1184,
0.8181/0.5375,
-0.0413/0.0152,
-0.2691/-0.2917,
0.1739/0.0225,
-0.5174/-0.2666,
0.2294/0.0863,
-0.8765/-0.6398,
-0.209/-0.0453,
-0.365/-0.0872,
0.5922/0.3289,
-0.6665/-0.2016,
0.3149/-0.2861,
-0.5275/-0.4905,
0.9059/0.0344,
-0.3479/-0.3374,
0.7152/0.8891,
0.6606/0.041,
-0.2473/0.0118,
0.0837/0.199,
0.2172/0.0654,
-0.1003/0.6191,
0.4393/0.2378,
-0.6174/0.0489,
-0.8225/-0.7638,
-0.4235/-0.5564,
-0.4349/-0.2015,
-0.8161/-0.2821,
-0.8281/0.0565,
-0.1161/-0.0485,
0.2428/-0.2748,
0.567/-0.1949,
0.4993/0.595,
-0.2094/0.1067,
0.7117/0.5957,
-0.6168/-0.5143,
0.3787/0.6478,
-0.7219/0.0161,
0.0541/-0.0556,
-0.7087/-0.5143,
0.7647/0.3662,
-0.1363/0.0867,
-0.019/0.1371,
0.4044/-0.0617,
-0.6708/-0.4102,
0.0852/-0.1723,
0.787/0.5294,
-0.6276/-0.5713,
-0.8687/-0.45,
-0.742/-0.0757,
0.2879/-0.057,
0.0777/-0.1728,
0.3132/-0.1079,
0.104/0.1885,
-0.6988/-0.2239,
0.9011/0.6345,
0.9439/0.4599,
-0.2655/0.0703,
-0.1147/-0.304,
-0.6081/-0.577,
-0.2208/-0.0936,
-0.4252/-0.5206,
0.4408/0.1911,
-0.0971/-0.0648,
-0.3841/-0.2585,
0.6814/0.1462,
-0.8108/0.2443,
-0.0514/0.0137,
-0.664/-0.1183,
0.5732/-0.7902,
-0.8046/-0.1018,
0.9705/-0.14,
-0.4358/-0.2394,
-0.7831/0.0515,
-0.6453/-0.1493,
0.8449/0.6049,
-0.9869/-0.7314,
0.9431/-0.173,
-0.5536/-0.1417,
-0.5097/-0.9098,
-0.1778/-0.2625,
-0.5026/-0.3264,
-0.7724/0.0428,
0.3395/0.196,
0.1808/0.0415,
0.5188/0.4126,
0.2499/0.0509,
-0.9423/-0.5352,
-0.8337/0.2655,
0.2891/0.3293,
0.8527/-0.2747,
-0.2446/-0.0711,
-0.6045/-0.5905,
0.4012/-0.1902,
-0.6354/-0.6345,
0.886/0.9341,
0.8817/0.0884,
0.852/0.2415,
-0.3566/0.194,
-0.1156/-0.1319,
0.1353/-0.0634,
-0.4415/-0.7111,
-0.6522/0.1494,
0.5071/-0.0531,
0.6469/0.4455,
-0.7333/-0.9895,
-0.8723/-0.5534,
0.0325/-0.0562,
0.4047/0.3332,
-0.0048/0.0346,
0.3219/-0.255,
0.4566/0.1834,
0.1146/0.0996,
-0.9091/-0.4954,
0.5786/-0.2737,
0.5939/-0.1696,
-0.6982/-0.3279,
0.9977/0.4092,
-0.8836/-0.5785,
0.5442/0.1393,
0.62/-0.3358,
-0.3328/0.1031,
0.2418/0.1403,
0.8508/0.4444,
0.5606/0.5325,
0.5572/0.452,
-0.8248/-0.5238,
-0.6956/-0.3589,
0.2745/0.1838,
-0.0348/0.0414,
0.0249/0.002,
-0.3446/-0.0391,
-0.9799/0.4345,
-0.0978/0.1585,
0.6096/0.6822,
0.4247/-0.1114,
0.4233/0.6673,
-0.2895/-0.1833,
0.0461/0.1512,
0.2436/0.0703,
-0.0722/-0.0147,
-0.2369/0.3491,
0.6489/0.7806,
-0.6469/-0.0728,
-0.8259/-0.2063,
0.4264/0.3336,
0.0958/0.1982,
0.3153/0.1559,
0.6334/0.3416,
-0.9895/-0.5234,
0.6643/0.2691,
-0.09/0.2591,
0.7134/-0.0917,
-0.8015/-0.1388,
0.0973/0.0556,
0.2768/0.6847,
0.0403/-0.2137,
-0.7523/-0.4043,
-0.3562/-0.2041,
0.8743/-0.1365,
-0.1669/-0.0614,
-0.2538/0.3268,
-0.5997/0.1778,
0.2728/0.1323,
-0.443/0.6256,
0.6237/0.3779,
-0.114/0.5351,
0.6502/0.3918,
0.8969/-0.0318,
-0.3265/0.2152,
0.0869/0.1501,
-0.918/-0.0087,
0.3411/0.5916,
0.6972/0.253,
0.6025/0.2161,
0.9713/0.1374,
-0.2796/0.1142,
0.767/0.525,
-0.704/-0.091,
-0.1058/-0.0079,
0.9663/-0.044,
0.0946/-0.3016,
-0.2593/-0.2508,
0.7403/0.7321,
-0.4969/0.1826,
-0.6037/0.1524,
-0.4579/-0.1432,
0.1201/0.2771,
0.5323/0.09,
-0.837/-0.6826,
0.4307/0.7029,
0.0771/0.0032,
0.833/0.2171,
-0.4673/-0.3978,
-0.624/-0.8762,
-0.0657/0.0117,
-0.6369/-0.4379,
-0.1989/-0.5507,
0.1958/0.0534,
-0.0582/0.0358,
0.7194/0.4625,
0.3812/0.4761,
-0.9687/-0.3304,
-0.6365/-0.19,
-0.9024/-0.5089,
-0.8383/0.0176,
-0.2266/-0.3653,
0.2879/0.183,
0.2698/0.0914,
0.4759/0.3014,
0.2736/0.1185,
0.3378/0.6575,
-0.2224/-0.147,
0.3117/-0.1326,
0.5907/-0.0669,
-0.4329/-0.0775,
-0.9722/-0.2395,
-0.3975/-0.3205,
-0.1873/-0.1151,
0.516/-0.1747,
0.9522/0.0717,
-0.1483/-0.0129,
-0.947/0.0603,
0.3029/-0.1953,
0.4978/0.2801,
0.5056/-0.0332,
-0.5516/-0.2342,
-0.1289/-0.1162,
-0.3915/-0.6865,
0.6284/0.345,
0.8555/-0.1903,
0.0483/0.1684,
0.1824/0.5415,
0.594/0.2646,
0.3716/0.0208,
-0.8134/-0.8241,
-0.444/-0.3026,
0.1058/0.067,
-0.8295/-0.4036,
0.4855/0.2691,
0.1083/0.3722,
0.1265/0.0611,
-0.4537/-0.2136,
-0.9642/-0.7334,
0.8318/0.1609,
-0.5458/-0.7504,
-0.5822/-0.2808,
-0.7918/-0.3671,
-0.6609/-0.7564,
0.7352/0.9774,
0.1634/0.0519,
0.9957/0.34,
-0.6141/0.3959,
-0.0199/-0.4408,
-0.1446/0.2284,
-0.4268/-0.3531,
-0.1164/-0.1789,
0.4522/0.0751,
0.975/0.0195,
0.3386/0.0914,
-0.245/0.1195,
0.8287/-0.0274,
-0.265/-0.8333,
-0.1759/-0.016,
-0.319/0.2134,
0.715/-0.1946,
-0.643/-0.8576,
0.4622/-0.7514,
0.017/-0.1012,
-0.4464/-0.9124,
0.8013/0.4199,
-0.6646/-0.0882,
0.8037/0.759,
0.7544/-0.0094,
0.2893/0.2251,
0.2017/-0.1577,
-0.4358/-0.6901,
-0.9623/-0.3737,
-0.2528/-0.1572,
0.9065/0.352,
-0.0882/0.1346,
-0.2011/-0.4367,
-0.7968/-0.1464,
0.1461/-0.0808,
-0.0376/-0.1157,
0.1785/-0.1096,
-0.5559/-0.6506,
-0.8512/-0.2355,
-0.705/-0.4452,
-0.8818/-0.4036,
-0.984/-0.0415,
-0.0679/0.1494,
-0.7688/-0.3905,
0.6267/0.1814,
-0.4144/0.6105,
0.2732/0.0749,
-0.9789/0.432,
0.0299/0.1526,
-0.2565/0.0158,
-0.2926/-0.0434,
0.6481/0.6156,
-0.0279/-0.087,
-0.2638/0.0597,
-0.2302/0.4467,
0.6138/0.1437,
0.5589/0.2675,
0.7136/0.4669,
0.5341/0.3247,
0.006/0.2835,
-0.6533/-0.6374,
0.3948/0.1967,
0.2939/0.3805,
-0.0048/-0.0414,
0.1293/0.3349,
0.8073/-0.202,
0.617/-0.3102,
-0.0151/-0.0105,
-0.6531/-0.3823,
0.374/-0.2219,
-0.4381/-0.3479,
0.2583/0.3033,
-0.8971/-0.0178,
-0.7606/-0.0829,
-0.5371/0.1991,
-0.5821/-0.0934,
0.925/0.5461,
0.4177/0.1963,
0.3442/0.2445,
0.5713/0.089,
-0.0736/-0.0657,
0.024/0.0019,
0.6757/0.013,
0.1072/-0.5024,
0.6316/0.3387,
-0.9143/-0.0262,
-0.0607/-0.2233,
-0.1351/0.0745,
0.058/-0.6697,
-0.0726/-0.0291,
-0.0802/0.0344,
0.7605/0.2667,
0.1696/0.1565,
0.9752/0.3091,
0.4303/0.4819,
0.5748/0.328,
0.8629/0.4078,
0.1784/0.3704,
-0.7461/0.1101,
-0.1181/-0.1674,
-0.4552/-0.6137,
0.7503/-0.3881,
0.1845/0.1408,
0.3795/0.5114,
-0.6645/-0.6218,
0.2959/0.8049,
-0.1666/-0.7371,
-0.0809/-0.065,
0.1452/-0.4536,
0.7995/0.6115,
-0.072/0.067,
-0.5304/-0.1324,
0.1219/0.281,
-0.393/-0.4758,
0.5387/0.4253,
-0.9941/-0.5749,
-0.0803/-0.2132,
0.2561/0.1322,
0.4405/0.0673,
0.7076/0.0895,
0.4152/0.0467,
0.284/0.0774,
-0.116/0.1071,
-0.0769/0.5473,
-0.7535/0.0408,
0.1698/-0.1262,
-0.9272/-0.4631,
0.6778/0.8678,
-0.2185/-0.3555,
-0.2669/0.5192,
0.635/0.0663,
-0.703/-0.4215,
-0.2864/-0.8828,
0.6306/0.3406,
-0.2284/-0.4747,
-0.7177/-0.3599,
0.936/0.5218,
-0.217/-0.1623,
0.5294/0.316,
-0.8514/-0.4794,
0.7134/0.2276,
-0.814/-0.1176,
-0.9919/-0.1188,
0.4193/0.0603,
0.7473/0.0452,
-0.0754/0.2872,
0.5701/-0.1885,
0.0531/0.1118,
-0.3169/-0.0723,
0.5041/0.2936,
0.6247/-0.0007,
-0.9723/-0.6005,
-0.5427/-0.1132,
-0.4086/-0.1492,
0.4465/0.2816,
-0.9914/-0.5691,
-0.5903/-0.3343,
0.901/0.3916,
0.8743/0.068,
0.2184/-0.1228,
0.3097/-0.0153,
0.544/-0.0709,
-0.6133/-0.4548,
0.111/-0.1961,
-0.8042/-0.1162,
-0.2329/-0.2031,
-0.2651/0.3265,
-0.0375/-0.3043,
-0.4669/0.066,
0.152/-0.0507,
0.9085/0.9776,
-0.2694/-0.683,
0.0346/0.0098,
0.8865/0.6858,
-0.0149/0.1003,
0.6542/0.8265,
0.5355/0.1346,
-0.5207/0.2829,
0.0943/0.0885,
-0.809/-0.4225,
-0.1058/-0.1746,
0.4137/0.3791,
0.042/-0.0158,
-0.0543/0.1477,
-0.7357/-0.4527,
0.6191/0.0006,
0.5765/0.1869,
-0.016/-0.018,
0.4959/0.632,
0.7927/0.2706,
0.3703/-0.2376,
-0.9668/0.0188,
-0.7569/-0.063,
-0.9454/-0.2799,
-0.65/-0.0732,
0.7661/0.54,
0.3964/0.318,
-0.8883/-0.1087,
0.8013/-0.7512,
-0.3628/-0.1354,
-0.2399/-0.01,
-0.7535/-0.2331,
0.7681/0.6085,
-0.7623/-0.5657,
-0.1432/-0.1049,
0.4127/0.1359,
0.3038/0.1001,
0.1338/0.2153,
-0.8245/-0.5965,
-0.2772/0.1226,
-0.6305/-0.2348,
-0.6999/-0.5896,
-0.24/0.0911,
-0.2963/0.1686,
0.7568/0.2141,
-0.2785/-0.0941,
-0.6683/-0.5801,
0.1474/0.0718,
0.3522/0.053,
0.1192/0.3693,
-0.7986/-0.1797,
-0.1063/-0.3842,
-0.984/-0.3062,
0.3873/0.8283,
0.8393/0.3858,
0.8603/0.2405,
-0.5889/-0.6683,
0.6028/0.1121,
-0.4566/-0.5736,
0.2112/0.0022,
0.0974/-0.04,
0.9689/-0.0884,
-0.281/-0.2494,
-0.2628/0.006,
0.3574/-0.011,
0.7916/0.7243,
-0.6454/-0.7311,
-0.075/0.4313,
0.5283/0.5573,
-0.9213/-0.348,
-0.2571/-0.2449,
-0.3246/-0.4547,
0.5501/0.3243,
0.9454/0.0323,
0.3862/0.2608,
0.5745/0.0116,
-0.487/-0.5873,
-0.6914/-0.556,
-0.3538/-0.9369,
0.707/0.2067,
0.3274/-0.0097,
-0.9132/-0.2101,
-0.947/-0.9365,
-0.2371/-0.1554,
-0.4905/-0.1727,
-0.5687/-0.2126,
0.4051/0.2395,
-0.2131/0.0107,
-0.2368/-0.0389,
0.0918/-0.056,
-0.929/0.1296,
0.3251/-0.0244,
0.0535/0.6298,
-0.4121/-0.4104,
-0.825/0.3506,
0.1853/-0.3634,
-0.0744/0.2388,
0.1781/-0.0112,
-0.5762/-0.0247,
0.1833/0.1223,
0.5361/0.0884,
0.6454/0.2409,
0.7039/0.6463,
0.799/0.363,
0.2629/0.013,
0.7968/-0.3665,
0.9889/-0.3264,
0.757/0.6927,
-0.701/-0.8432,
-0.1595/-0.0511,
-0.5693/-0.1056,
0.014/-0.0305,
-0.3789/0.468,
0.4412/0.5134,
-0.7726/-0.2899,
-0.7053/-0.0187,
-0.9932/0.3091,
0.4716/0.4933,
0.8246/0.1666,
0.5792/-0.5658,
-0.0205/0.1679,
-0.5708/-0.3735,
-0.8281/-0.4886,
0.3001/0.5531,
0.8376/0.1007,
-0.4722/-0.423,
-0.2319/-0.0366,
0.2062/0.6264,
-0.2825/-0.5611,
-0.9531/-0.1434,
0.8299/-0.0563,
0.5514/0.5037,
0.1442/0.2393,
0.3113/0.4032,
-0.0448/0.0034,
0.0045/0.0032,
-0.7327/0.0102,
0.4778/-0.8326,
0.6048/0.4096,
-0.878/0.1009,
0.7113/0.0909,
0.4936/0.3119,
0.2534/0.1819,
-0.7054/-0.6035,
0.3174/0.0688,
-0.3088/-0.3432,
0.045/0.0092,
-0.63/-0.0979,
0.5864/0.0369,
-0.6852/-0.4293,
-0.5642/-0.0683,
0.1304/0.0533,
0.9659/0.5055,
0.0312/-0.2255,
-0.9753/-0.5257,
0.984/-0.0275,
0.5996/0.6308,
0.2307/0.2564,
-0.69/-0.8391,
-0.7864/-0.0772,
-0.0053/-0.0824,
0.5209/0.3565,
0.8989/0.384,
-0.8168/-0.1359,
-0.3545/0.346,
-0.8001/-0.4187,
-0.4498/-0.9787,
0.9415/0.423,
-0.6988/-0.1464,
0.351/0.1561,
0.3223/0.6312,
-0.4251/-0.5049,
-0.441/-0.4839,
0.1323/0.0711,
0.0473/-0.0975,
0.0211/0.0103,
-0.178/0.3355,
-0.0659/-0.1044,
-0.3798/-0.1329,
0.2869/0.0879,
-0.8801/0.9297,
0.876/-0.0422,
-0.2946/0.3364,
0.2202/-0.3987,
0.0737/-0.0351,
0.2907/0.0073,
-0.0594/-0.1252,
-0.1865/0.1599,
0.0034/-0.2182,
0.4272/0.7885,
0.7617/0.1252,
-0.4928/0.1904,
0.3911/0.4586,
0.1552/0.4384,
-0.3229/-0.0223,
-0.8638/-0.5993,
0.6063/0.8135,
-0.3214/-0.1531,
0.2655/-0.0451,
0.8208/0.4656,
0.8058/0.7911,
0.1936/0.042,
-0.1461/-0.1886,
0.991/0.0683,
-0.3679/-0.9986,
-0.6863/-0.2666,
0.2581/-0.1516,
0.755/0.6014,
-0.1811/-0.4531,
0.2503/-0.1354,
0.1503/-0.5376,
-0.7507/-0.3563,
-0.2479/0.085,
0.263/-0.0651,
-0.3719/0.1155,
0.3347/-0.1503,
-0.3677/-0.1662,
0.3486/0.2869,
0.2296/-0.473,
-0.8274/-0.4267,
0.8214/-0.0187,
0.3402/-0.2965,
0.6919/0.3682,
-0.6051/0.1155,
0.6071/-0.0349,
0.0152/0.0855,
-0.3157/-0.3632,
-0.7631/0.4786,
-0.2538/0.0093,
0.1579/-0.0262,
0.4584/0.565,
-0.3865/-0.076,
0.4753/0.0865,
-0.5575/-0.7374,
0.5308/0.7529,
-0.0859/-0.0441,
0.8481/0.5412,
-0.8256/-0.0314,
0.6723/0.1821,
0.1926/0.0075,
0.4302/0.194,
0.185/0.0321,
0.1777/0.0447,
-0.3275/0.0351,
0.5583/0.1391,
0.8794/-0.1145,
-0.705/0.2845,
-0.6902/0.3283,
0.8726/0.5852,
0.7996/-0.0458,
0.2006/-0.0373,
0.5021/-0.2786,
-0.4317/0.2803,
0.1971/-0.0911,
0.6498/-0.2693,
-0.9265/-0.0546,
-0.8662/-0.1683,
0.3064/0.1293,
0.544/-0.2343,
-0.3265/0.1142,
0.0461/-0.0743,
-0.5808/-0.2642,
-0.3578/-0.1745,
-0.8734/-0.4633,
-0.6771/-0.4773,
0.667/-0.172,
0.0545/-0.0684,
-0.4466/-0.2098,
-0.8654/-0.0534,
-0.7978/-0.8051,
0.1656/-0.2282,
-0.4618/-0.2647,
0.9547/0.8539,
-0.0653/-0.0194,
-0.9707/-0.8945,
0.4859/0.5338,
0.2736/0.2517,
0.8195/0.1712,
0.2524/-0.0666,
0.4914/0.2177,
-0.2164/-0.0058,
-0.1333/-0.0678,
-0.9021/-0.2542,
-0.468/0.0789,
0.9699/0.0756,
-0.1697/0.2437,
-0.453/-0.1989,
-0.6594/-0.1559,
-0.1035/0.0448,
0.2653/0.194,
0.9549/0.4233,
-0.8959/-0.741,
0.1964/-0.0512,
-0.7512/-0.1821,
-0.39/-0.101,
0.8633/0.5052,
-0.6341/-0.3104,
-0.6368/-0.1695,
-0.3612/-0.0154,
-0.9095/0.0603,
0.6047/0.5032,
0.5814/0.2284,
0.6073/-0.0692,
-0.9079/-0.7234,
0.3279/0.5026,
-0.1981/-0.3352,
-0.0098/0.0852,
-0.736/-0.6535,
0.5175/0.0561,
0.1869/-0.3765,
0.9512/0.5309,
-0.0853/-0.219,
0.5465/0.9424,
-0.5094/0.2145,
-0.6468/-0.4213,
-0.8655/0.1247,
0.0464/-0.5081,
0.7554/0.04,
0.234/-0.0232,
-0.1339/0.1129,
-0.1081/-0.3485,
0.1772/-0.0491,
0.1675/0.0917,
-0.5328/-0.4439,
-0.1152/0.1117,
0.4185/0.5771,
-0.7454/-0.3083,
-0.0579/0.2384,
-0.6718/-0.3927,
-0.9277/0.0578,
-0.1302/0.0385,
0.1607/0.0193,
0.0669/-0.0181,
0.4891/0.1181,
-0.9212/-0.8421,
-0.2752/-0.2289,
0.7606/0.8851,
0.2234/-0.0739,
-0.0644/-0.112,
-0.1863/-0.5203,
-0.4352/-0.3373,
0.8492/0.2262,
-0.813/-0.6494,
0.4209/-0.0919,
-0.3971/-0.3535,
0.9212/0.5167,
-0.7638/-0.1805,
-0.7905/-0.4427,
0.6278/0.1682,
0.6705/0.3078,
-0.7112/-0.3923,
0.1217/0.0077,
0.6834/0.9232,
-0.0174/-0.0677,
-0.4067/-0.0885,
-0.6731/-0.053,
0.6084/0.3414,
-0.613/0.6524,
-0.5721/-0.2056,
0.5741/-0.6545,
-0.7096/-0.1151,
-0.8866/0.1432,
-0.4722/-0.0494,
-0.1777/0.0354,
0.0198/0.1741,
0.0753/-0.0863,
-0.3794/-0.6997,
-0.9611/-0.4435,
-0.9163/-0.0142,
-0.4674/-0.0601,
-0.6263/-0.8613,
-0.9241/-0.8075,
0.0565/0.0038,
-0.0936/0.0126,
-0.5563/-0.1217,
0.7706/0.1728,
0.3225/0.2096,
-0.0731/-0.0704,
0.0673/-0.1204,
0.844/0.3707,
0.1121/0.1404,
-0.1573/-0.7338,
-0.7156/-0.0445,
-0.2268/-0.1151,
0.3202/-0.2673,
0.1205/-0.0256,
-0.1689/0.0003,
-0.8149/-0.2134,
-0.5627/-0.5253,
0.5567/0.1624,
-0.1216/-0.4828,
-0.6294/-0.06,
-0.531/-0.6843,
0.3595/-0.0805,
0.6632/0.0833,
0.8549/0.1937,
0.0116/0.0595,
-0.9267/-0.9419,
-0.6589/-0.3596,
0.1846/0.2298,
0.6004/-0.0148,
0.9383/0.1048,
0.5503/0.3498,
-0.4133/-0.0456,
0.1466/0.3965,
-0.3626/-0.0903,
0.2021/0.258,
0.4935/0.5994,
-0.0018/-0.0346,
0.162/0.2082,
0.8401/0.4758,
0.0557/-0.2395,
-0.1598/0.1523,
0.9909/-0.2143,
0.9529/0.5613,
-0.2647/-0.02,
0.5282/0.2189,
0.5193/-0.0044,
-0.0266/-0.1153,
-0.5182/-0.1787,
0.1074/-0.0105,
0.0277/0.0618,
0.6307/0.2685,
-0.9168/-0.5963,
0.6287/0.145,
0.2038/-0.0977,
0.4483/0.7013,
0.4132/0.0882,
-0.4229/-0.7051,
-0.1631/-0.0491,
0.2434/-0.0327,
-0.0348/0.3049,
0.6603/0.7951,
-0.4006/0.1162,
-0.2786/-0.1157,
-0.326/-0.6484,
0.5807/0.1802,
0.1507/0.0993,
-0.2475/0.0504,
-0.3778/-0.5442,
-0.673/-0.0065,
-0.1241/0.0082,
-0.482/-0.378,
-0.8893/-0.6763,
0.0744/0.0001,
0.9216/0.255,
0.709/0.3496,
0.6149/0.8471,
-0.3181/-0.2437,
-0.4489/-0.5825,
0.2923/0.3274,
0.8222/-0.4413,
0.9707/0.0418,
-0.3695/0.1553,
-0.3158/-0.1283,
-0.9287/0.1018,
-0.7983/-0.6374,
0.7116/0.233,
0.1271/-0.1189,
0.0476/-0.008,
-0.3881/-0.0152,
0.8912/-0.0338,
-0.8424/-0.4855,
-0.1239/0.0279,
-0.8821/-0.1406,
-0.0089/0.2082,
0.6184/0.2571,
0.195/-0.0934,
0.5051/0.4787,
-0.0558/0.1605,
0.7634/-0.2134,
-0.5641/-0.8207,
-0.0263/-0.0263,
-0.9796/-0.213,
0.0057/-0.0084,
0.8068/0.3882,
0.7102/0.4861,
-0.8799/-0.4838,
-0.8625/-0.6354,
-0.9088/-0.4006,
-0.2952/-0.3697,
0.4989/-0.0356,
0.2297/0.6142,
0.1516/-0.2847,
0.4751/-0.1155,
-0.2045/-0.2828,
0.5385/-0.0608,
0.8767/0.3904,
0.8154/0.3008,
-0.984/-0.4839,
0.8869/0.5838,
-0.9422/-0.6166,
-0.2843/0.1048,
-0.8131/0.5181,
-0.1127/0.0736,
0.4701/0.3083,
0.2887/-0.0154,
0.2144/0.1827,
-0.9121/-0.5619,
-0.9737/-0.7194,
0.3855/0.2776,
0.8424/0.2226,
-0.1433/-0.0795,
-0.1782/-0.1417,
-0.3019/0.0181,
0.8824/0.088,
0.668/0.4094,
-0.5198/-0.6014,
-0.7682/-0.5164,
-0.3807/-0.0534,
-0.0934/0.0475,
0.1742/0.0498,
0.0273/-0.1984,
-0.2441/0.04,
0.0715/0.1035,
-0.8144/-0.1773,
-0.8746/-0.1722,
-0.0407/-0.1141,
0.757/-0.0608,
0.3099/-0.0162,
0.5448/0.688,
-0.2908/-0.1892,
-0.3588/0.0113,
0.9642/0.6751,
-0.5185/-0.6611,
-0.154/-0.0816,
-0.4328/-0.5994,
0.5838/0.0491,
0.2953/0.0647,
0.8543/0.3431,
-0.1895/0.055,
0.6417/0.143,
-0.1064/-0.1094,
0.1979/0.2344,
-0.6767/-0.2341,
-0.3786/-0.0274,
0.6173/0.0504,
-0.5611/-0.5605,
0.0847/-0.5337,
0.8059/0.1033,
0.528/0.3449,
-0.6494/-0.8467,
0.3621/-0.1251,
0.5177/0.1481,
-0.4857/-0.0296,
0.9714/0.4871,
0.2606/0.3871,
-0.0826/-0.0273,
-0.1905/-0.0255,
0.0086/0.0746,
0.2653/-0.2327,
-0.2579/-0.5241,
0.1675/0.1121,
-0.2709/-0.0815,
-0.9916/0.0456,
0.2728/0.1882,
-0.1455/0.0066,
-0.1272/0.0258,
-0.2217/-0.1271,
0.0695/-0.2917,
0.7972/-0.5684,
0.4396/0.6449,
0.0119/-0.1227,
0.6434/0.8573,
-0.0539/0.0402,
0.6396/-0.2652,
0.6593/0.262,
0.3427/-0.0505,
-0.5933/-0.9684,
-0.0882/0.175,
0.659/0.4441,
0.1141/-0.0553,
0.0712/0.1361,
-0.3983/-0.1295,
-0.7369/-0.9157,
0.6679/0.2635,
0.517/0.0956,
0.1499/-0.0028,
-0.8422/-0.4359,
0.1405/0.4141,
-0.5094/-0.5776,
-0.3957/-0.3484,
-0.295/0.0335,
0.5333/0.3871,
-0.255/-0.4167,
-0.3004/-0.2391,
-0.2862/-0.0869,
0.371/0.0711,
0.0878/-0.1152,
0.3045/0.6494,
0.1565/0.0052,
0.6837/0.6395,
-0.9354/-0.0849,
0.225/0.1548,
-0.3895/-0.1099,
-0.2345/-0.7753,
0.1212/0.2987,
0.2799/0.1056,
0.2241/-0.0707,
-0.5646/0.3201,
-0.5007/-0.4779,
-0.4354/0.1085,
0.1537/0.0895,
0.4373/0.2268,
-0.7336/-0.5529,
-0.8772/-0.4626,
0.7247/0.8291,
0.3279/0.0257,
0.5541/0.3807,
0.5026/-0.0591,
-0.7178/-0.0696,
-0.1989/-0.0633,
0.6712/-0.4447,
-0.7638/-0.4629,
-0.1513/-0.1344,
0.1907/0.3938,
-0.3175/0.0084,
-0.2431/0.7119,
0.7691/0.2453,
-0.808/-0.1138,
0.5799/0.0074,
0.6944/0.9238,
-0.6048/0.0787,
-0.2505/0.1086,
-0.2866/-0.1578,
0.1402/-0.0622,
0.0588/-0.0724,
0.9557/0.6421,
0.8138/0.625,
-0.4689/-0.374,
-0.2452/-0.2357,
0.5058/0.12,
-0.3733/-0.1517,
-0.8847/-0.7546,
0.8068/0.3714,
0.3751/0.6369,
0.1941/0.1185,
-0.1589/-0.5456,
-0.1973/0.1277,
0.047/0.0158,
-0.6728/-0.4138,
0.8111/0.0499,
0.4622/0.3955,
-0.5453/-0.1465,
0.1187/-0.0959,
0.6669/0.3877,
-0.7337/-0.0394,
0.3034/0.3724,
0.7554/0.7823,
-0.3499/0.1563,
0.7552/0.1945,
-0.1285/-0.793,
0.036/0.26,
0.9708/0.3701,
-0.07/0.1232,
-0.5438/-0.8271,
-0.8085/0.0303,
0.7497/0.2657,
-0.6258/-0.5722,
-0.2975/0.1874,
0.8391/0.8347,
-0.5826/-0.0814,
-0.9589/-0.3163,
0.2357/0.3344,
-0.9154/-0.7031,
-0.561/-0.1406,
-0.014/-0.1269,
-0.5039/-0.6775,
-0.2449/-0.1008,
-0.5056/-0.0873,
0.2103/0.0932,
0.9246/0.558,
0.2258/0.0097,
-0.102/-0.1109,
0.2397/0.1542,
-0.1907/-0.1291,
0.9296/0.6197,
0.6111/0.4836,
0.4619/-0.0931,
-0.9741/-0.8206,
-0.2306/-0.4503,
0.3963/0.3369,
0.3981/-0.0088,
0.3813/-0.112,
0.7112/-0.0138,
0.3729/-0.0009,
0.7107/0.4394,
-0.0529/0.2946,
0.8276/0.2234,
0.5924/0.0991,
-0.4419/-0.1342,
0.5575/-0.7251,
-0.8612/-0.6118,
-0.5771/-0.2049,
-0.0072/-0.1591,
0.4703/-0.0739,
-0.279/0.0286,
0.2548/-0.3815,
-0.298/0.4912,
-0.7487/-0.1913,
-0.8637/-0.1515,
0.4127/0.342,
-0.285/0.1866,
0.3968/0.0845,
-0.7097/-0.3797,
0.6108/0.4459,
0.0796/0.5001,
0.7985/0.4906,
-0.4769/-0.459,
0.709/0.2926,
-0.3591/-0.0183,
0.2699/0.2609,
0.8273/0.08,
0.2478/0.0139,
0.3392/0.3797,
-0.6592/-0.0138,
0.9797/-0.2453,
0.9122/0.1051,
-0.8277/0.1821,
0.5269/-0.0127,
0.3946/0.3352,
0.8245/0.5573,
-0.9315/-0.4772,
-0.8556/0.1151,
0.6275/0.6933,
-0.7691/-0.0088,
-0.6724/-0.552,
-0.6851/-0.0414,
-0.6451/-0.6898,
0.6967/0.044,
-0.681/0.1157,
-0.007/-0.0141,
0.9675/0.0908,
0.5425/0.1495,
0.4922/0.2027,
-0.3457/-0.4385,
0.2882/0.0551,
-0.1254/0.095,
-0.9774/-0.6146,
0.641/0.5308,
0.7509/0.4605,
-0.1549/0.0311,
0.516/-0.1339,
0.1226/0.0338,
0.2187/0.5385,
-0.1378/-0.2017,
-0.7949/-0.9561,
-0.6058/0.0601,
0.5006/0.0505,
-0.4231/0.1758,
-0.5884/-0.7425,
0.0915/0.1122,
-0.6154/0.1723,
-0.1453/0.0328,
-0.6274/0.0584,
-0.4724/0.115,
0.2826/0.1446,
-0.4228/-0.3876,
-0.8775/-0.6069,
0.5062/0.0603,
-0.211/-0.137,
-0.7971/-0.2255,
0.4542/0.0539,
-0.1812/0.2357,
0.3058/0.5368,
-0.4844/0.1299,
-0.556/-0.4394,
0.8938/0.4583,
-0.2886/-0.2793,
-0.5287/-0.4593,
0.2449/-0.0366,
0.47/0.3438,
-0.8631/-0.2604,
0.4442/0.0277,
-0.685/0.0966,
0.2906/0.2752,
-0.31/-0.2726,
-0.9645/-0.5863,
-0.3393/-0.1217,
0.756/-0.0209,
-0.0948/0.0676,
0.8526/0.7201,
-0.6528/-0.1154,
-0.0386/-0.2489,
0.2918/0.2116,
0.3177/0.0249,
0.0743/0.2711,
-0.3043/0.1765,
0.4694/0.1729,
-0.644/-0.7298,
0.8896/0.3011,
0.7221/0.6325,
-0.0263/0.0829,
-0.2481/-0.887,
-0.2851/-0.0115,
-0.6737/-0.7776,
-0.1635/0.1031,
0.4238/0.144,
0.0499/-0.0143,
0.0347/0.0365,
0.7903/0.4669,
-0.5454/-0.2675,
-0.2176/0.0635,
0.3115/0.0699,
0.5712/-0.0031,
0.6283/0.1659,
0.1799/-0.0572,
0.6475/0.496,
-0.3031/-0.0079,
-0.6155/-0.809,
-0.1025/0.1971,
-0.6575/-0.5673,
0.5769/0.217,
0.5662/0.136,
-0.1343/0.223,
-0.503/0.7119,
-0.3823/-0.3451,
0.386/0.3396,
-0.2956/0.0838,
-0.5973/-0.162,
-0.3751/-0.5237,
-0.5201/0.0072,
0.4364/0.5074,
-0.1528/-0.0158,
-0.1788/-0.2734,
-0.2763/-0.1804,
-0.5397/0.1238,
-0.7147/0.1305,
-0.2605/-0.0908,
0.6561/0.3854,
-0.6929/0.2728,
-0.507/-0.3977,
-0.4249/-0.7091,
0.9797/0.2895,
-0.4196/-0.0129,
-0.3217/0.0664,
-0.5533/-0.9162,
-0.6418/-0.258,
-0.7544/-0.6773,
0.5879/0.8221,
0.6476/0.5855,
-0.4328/-0.4015,
-0.6205/-0.1724,
0.8767/-0.8248,
-0.7772/-0.6194,
0.2107/0.4932,
0.0157/-0.1789,
-0.6445/-0.2793,
-0.4054/-0.0046,
0.4641/0.2515,
0.0323/0.0566,
-0.1661/-0.0754,
0.5554/0.4341,
-0.176/-0.2966,
-0.4592/-0.5418,
-0.6679/-0.3423,
-0.5179/-0.3889,
-0.5716/-0.0986,
-0.7225/-0.7845,
0.1111/0.0884,
-0.5646/-0.5258,
-0.7496/-0.2785,
0.6551/0.5823,
0.5598/0.1911,
-0.9299/0.9017,
-0.1388/-0.1216,
-0.8769/-0.272,
0.0671/-0.0026,
-0.1112/-0.1591,
-0.2878/-0.3365,
0.6639/0.4744,
-0.5039/-0.0038,
0.8752/-0.7036,
-0.6723/0.0214,
0.5986/0.5079,
0.6974/0.0196,
0.4057/0.2141,
-0.6569/-0.3705,
0.5132/0.0863,
0.0327/-0.0029,
0.4021/0.0794,
-0.5205/-0.132,
0.6327/0.1008,
0.2745/-0.296,
0.9569/0.5475,
-0.8387/-0.0276,
-0.2406/-0.0539,
0.2142/-0.6189,
-0.3107/0.0899,
-0.4848/-0.4078,
0.7594/0.3929,
0.4624/-0.1672,
0.0938/0.0593,
-0.9212/-0.2468,
0.4397/-0.0059,
-0.0788/0.0108,
-0.3292/-0.1673,
-0.8095/-0.8584,
-0.569/-0.2747,
-0.4879/-0.3337,
0.2693/0.0368,
0.7816/0.2717,
0.5955/0.4458,
0.2179/0.1363,
0.5014/0.0677,
0.3222/-0.1624,
-0.1719/-0.0906,
-0.2302/0.2394,
0.1927/0.1672,
0.3572/0.3335,
0.1381/0.1655,
0.2726/-0.4892,
-0.3195/-0.125,
-0.9276/0.0693,
0.8103/0.8175,
-0.3314/0.3292,
0.4701/-0.8512,
0.4201/0.1289,
-0.3649/-0.284,
0.8462/0.5284,
0.0557/-0.1934,
-0.6219/0.0152,
-0.0611/0.0884,
-0.2916/-0.3643,
0.3446/0.2513,
0.5888/0.0049,
-0.6188/-0.2453,
-0.3171/0.0222,
0.2686/0.3903,
0.7176/0.3476,
0.2601/0.3158,
-0.9928/-0.2066,
0.9353/0.8182,
-0.1831/0.0128,
-0.1416/-0.1936,
0.5604/0.0033,
-0.6688/-0.25,
-0.0447/-0.2038,
-0.6128/-0.3674,
-0.2017/-0.4449,
0.3667/0.9806,
-0.7526/-0.6508,
0.3012/0.0188,
-0.7362/-0.3313,
-0.6633/-0.5757,
-0.4856/-0.1132,
-0.4305/-0.1232,
0.4976/-0.1252,
-0.9189/-0.8522,
0.6568/0.0455,
0.5388/0.3228,
-0.55/0.0148,
0.2621/0.3493,
-0.9006/-0.9926,
0.9143/-0.4628,
-0.6728/-0.0237,
0.6826/0.4761,
0.9994/0.978,
0.8246/0.0837,
0.5956/0.3729,
-0.9935/-0.2224,
0.3522/0.0774,
-0.6122/0.0496,
0.942/-0.3044,
0.7363/-0.5553,
-0.7716/-0.9291,
0.266/-0.7202,
-0.9308/-0.6355,
0.0588/0.1136,
-0.0114/-0.0574,
0.088/-0.3036,
0.3752/0.1594,
0.4743/-0.4306,
0.0608/-0.2618,
0.8419/0.1772,
0.2644/0.0773,
-0.7848/-0.754,
0.6118/0.3083,
0.5681/0.2252,
0.2507/0.202,
-0.6774/-0.0402,
-0.7645/0.2353,
-0.9933/0.1093,
0.3944/-0.0291,
0.9666/0.4668,
0.3754/0.3479,
-0.4096/-0.2102,
-0.3513/0.1324,
-0.4805/-0.1025,
0.9479/-0.0469,
0.9741/0.076,
0.1492/0.1203,
-0.7889/-0.0369,
0.7779/0.9324,
-0.1278/0.1745,
-0.4336/-0.1558,
-0.4983/-0.2158,
0.3979/-0.0903,
-0.1538/-0.1938,
-0.4877/-0.1189,
0.0383/0.0423,
0.7838/0.262,
-0.0895/-0.1647,
-0.9388/-0.6359,
0.4038/-0.2117,
0.3227/0.294,
0.0511/0.1041,
0.9763/0.9371,
-0.7361/0.1401,
0.8667/0.6185,
0.452/0.63,
0.4814/-0.1193,
-0.9574/-0.2304,
0.8581/0.4486,
-0.8066/0.216,
-0.7288/-0.587,
0.3787/0.8081,
-0.1628/-0.3627,
0.7561/0.573,
-0.2573/0.2372,
0.9264/0.5245,
0.9127/0.5071,
0.0321/-0.0434,
-0.291/-0.3948,
-0.1762/-0.0538,
-0.8888/-0.0227,
0.2444/-0.0824,
-0.3859/-0.3052,
-0.2457/-0.0237,
-0.5626/-0.1289,
-0.8354/-0.6849,
0.3979/0.1727,
-0.4494/-0.2945,
0.7388/-0.1157,
-0.7561/-0.1305,
-0.6139/-0.533,
-0.4237/-0.1951,
-0.4181/-0.4302,
0.8355/0.4001,
0.6372/0.4688,
-0.3612/-0.5943,
-0.364/0.011,
-0.4121/-0.0744,
0.6347/-0.208,
-0.0186/0.2566,
-0.7407/-0.4523,
-0.9933/-0.609,
0.1115/-0.0251,
-0.1867/-0.0648,
0.9336/0.227,
0.4999/-0.0067,
-0.2878/-0.0163,
0.5482/0.262,
-0.5355/0.0263,
0.6422/0.6068,
0.3141/0.3195,
-0.9965/-0.0972,
0.128/-0.0213,
-0.4903/-0.036,
0.1898/-0.2124,
-0.3473/-0.4553,
0.0988/0.0812,
-0.7243/-0.087,
-0.0932/-0.0178,
0.2547/-0.4302,
0.0042/0.0416,
0.8571/0.5097,
-0.6001/-0.0273,
-0.5341/0.5286,
0.3638/-0.0672,
0.912/-0.5022,
0.1029/0.0315,
-0.3321/-0.1281,
-0.7245/0.0899,
-0.2455/0.1307,
-0.3417/0.152,
0.4533/-0.0209,
-0.605/-0.0319,
-0.3964/0.1665,
-0.038/-0.0128,
-0.7905/-0.628,
0.7288/0.6078,
-0.1633/0.5123,
0.2556/-0.0277,
-0.3874/-0.7378,
0.6995/0.301,
-0.5325/-0.1196,
0.4822/0.5146,
0.366/0.1499,
-0.0561/-0.1006,
-0.3034/-0.2018,
-0.4131/-0.2435,
-0.768/-0.2737,
-0.064/0.0955,
0.1486/0.1392,
-0.3798/-0.9693,
0.0101/-0.1518,
-0.744/-0.7974,
-0.5738/-0.0973,
0.5067/0.5392,
0.7705/-0.0795,
-0.5261/-0.5174,
0.9558/0.3542,
-0.5297/-0.0437,
-0.793/0.018,
0.6871/-0.0485,
0.216/0.6572,
0.692/0.2572,
0.1066/-0.1816,
-0.0025/0.0325,
0.2528/-0.1397,
0.1673/0.5095,
-0.854/-0.6033,
0.7645/-0.0459,
-0.0823/-0.0844,
-0.4158/-0.3916,
-0.3399/-0.0523,
-0.232/0.0612,
-0.6048/-0.2326,
-0.1965/0.1163,
0.0925/-0.2238,
0.4092/0.5008,
0.4273/0.8142,
-0.176/0.0939,
-0.7157/-0.1245,
0.0464/0.0621,
-0.4633/-0.2706,
0.2017/0.2893,
-0.0281/0.13,
-0.754/-0.2149,
-0.9544/-0.66,
-0.0346/0.1669,
-0.3013/-0.3867,
-0.914/-0.3712,
-0.0011/0.0671,
0.4285/0.3742,
0.7767/0.1297,
0.192/0.1377,
0.9285/0.8689,
-0.9949/-0.0708,
0.3508/0.1346,
0.6663/0.2035,
-0.2737/-0.6025,
-0.7258/-0.637,
-0.3586/-0.0196,
0.4344/0.2318,
-0.0445/-0.3213,
0.8543/0.5662,
0.816/0.0954,
0.2102/-0.0919,
0.4647/0.5397,
-0.1483/-0.0603,
0.5081/0.1513,
-0.3361/0.0927,
0.0914/-0.0646,
0.3818/0.3868,
0.6627/0.5964,
-0.1192/0.067,
-0.5491/-0.2173,
-0.912/-0.0247,
-0.1/-0.183,
-0.0189/-0.0238,
0.3268/0.3012,
-0.0932/-0.0193,
-0.577/-0.2972,
0.1904/0.0676,
0.0002/-0.0414,
0.7298/0.1749,
-0.2114/-0.1714,
-0.7459/-0.107,
-0.0319/0.1028,
-0.8882/0.0124,
-0.9145/-0.9459,
0.0453/0.0482,
-0.3673/0.1113,
-0.4789/-0.4787,
-0.7122/-0.1334,
-0.1329/0.2752,
-0.2356/-0.106,
-0.3158/-0.529,
0.0202/-0.0167,
0.7198/0.5361,
0.0087/0.1492,
0.7307/0.4025,
-0.8118/-0.2264,
0.5047/0.3546,
0.5317/0.0615,
0.3012/-0.1792,
-0.8889/-0.0443,
-0.5569/0.2446,
-0.6216/-0.3837,
-0.6217/-0.1386,
0.3148/0.229,
-0.9419/-0.8195,
-0.1913/0.0523,
-0.2108/-0.0513,
0.44/0.4616,
-0.3653/-0.2348,
0.645/0.6141,
0.7463/0.2222,
-0.6655/-0.2004,
0.1377/-0.302,
0.6893/0.0787,
-0.254/-0.2756,
-0.2208/-0.2133,
0.4096/0.8915,
-0.6624/-0.4182,
-0.1617/-0.2837,
0.2027/-0.1046,
0.4617/0.0706,
-0.6624/-0.5726,
0.8429/0.1136,
-0.2947/-0.1981,
0.6501/0.5269,
-0.9509/-0.4944,
0.9965/-0.6038,
0.7971/0.4352,
-0.8684/-0.379,
-0.0612/0.3105,
0.4429/0.3475,
-0.3696/0.066,
0.9401/0.0109,
0.426/0.4317,
-0.6583/0.5366,
-0.3221/-0.1772,
0.3823/0.1246,
-0.6929/0.0386,
0.9351/0.3057,
-0.543/0.0369,
-0.4454/-0.382,
0.3333/-0.0355,
0.4902/0.1118,
-0.9013/0.3858,
0.0039/-0.1303,
-0.8051/-0.6241,
0.8524/0.4426,
-0.4062/-0.0418,
-0.4074/0.2567,
0.1301/0.4646,
-0.6456/-0.949,
-0.8595/-0.476,
0.5583/0.0181,
0.2515/0.45,
-0.056/0.1454,
0.1547/0.3734,
0.9317/0.4499,
0.3494/-0.2055,
0.4634/-0.2433,
0.4836/-0.0259,
0.2178/0.6781,
-0.963/-0.352,
0.4768/0.1943,
0.7585/0.2956,
-0.1136/0.0413,
-0.4195/0.0544,
-0.8604/-0.1415,
-0.2372/-0.3119,
-0.287/-0.1157,
-0.2851/0.1806,
0.5242/-0.1362,
-0.854/-0.4786,
0.8878/0.4748,
-0.0633/-0.0131,
0.4451/0.4138,
-0.1266/0.2666,
-0.1832/0.1248,
-0.2867/0.0119,
0.6784/0.1128,
-0.5231/-0.0684,
0.8627/0.4636,
0.2003/-0.1518,
-0.8274/-0.7735,
0.4414/0.2483,
-0.0621/0.0352,
-0.0732/0.15,
0.431/-0.0933,
-0.4879/0.1876,
0.7775/0.7749,
-0.9631/-0.6984,
-0.6668/-0.7396,
-0.5473/-0.205,
0.8562/0.254,
-0.6031/-0.9055,
-0.0169/0.0807,
0.2298/0.2335,
-0.0894/0.025,
-0.7391/-0.7278,
-0.2875/-0.0684,
0.7857/0.169,
0.9904/-0.2253,
-0.9958/-0.1036,
0.5509/0.2233,
0.2632/0.2517,
0.4153/0.2968,
0.6282/-0.0345,
0.9148/0.2644,
-0.902/-0.0184,
-0.6587/-0.7282,
0.1736/0.2672,
0.2199/0.0541,
-0.9279/-0.4926,
-0.8948/-0.1393,
-0.0815/0.3646,
0.5628/0.3308,
0.9356/0.0623,
-0.002/-0.1805,
0.9567/0.2253,
-0.1863/-0.0594,
0.7866/0.0483,
-0.2455/0.1897,
-0.4858/0.1489,
-0.0967/0.015,
0.838/0.1413,
-0.6832/-0.2001,
0.66/0.3832,
-0.438/-0.0367,
0.0394/0.0017,
0.2269/0.5025,
0.3261/0.7303,
0.6716/0.2309,
0.8471/0.5204,
0.6861/0.1251,
-0.8686/-0.0105,
0.1184/0.1763,
-0.9744/-0.7848,
-0.3081/-0.7127,
0.2559/0.4202,
-0.3057/-0.3011,
0.6868/0.744,
0.2526/0.7009,
-0.0775/-0.0573,
-0.0597/-0.0609,
-0.363/0.1398,
0.2507/-0.0693,
0.9044/0.0108,
0.5971/-0.2304,
-0.835/0.0418,
-0.7302/-0.3532,
-0.2737/-0.2419,
-0.3661/-0.2212,
-0.4757/-0.8339,
0.7931/0.6102,
0.5088/0.0168,
-0.4519/-0.9044,
0.3064/0.1865,
0.539/0.1278,
0.4777/-0.3205,
0.2917/0.4773,
0.5453/0.3911,
-0.2689/0.0375,
0.4619/0.0458,
0.9617/0.9978,
-0.6708/0.1017,
-0.1047/-0.0729,
-0.2434/-0.2632,
0.5786/0.1495,
0.6217/0.4987,
0.9553/0.2385,
0.3257/0.306,
-0.3825/-0.9953,
0.7683/-0.1171,
0.4719/0.3338,
-0.5305/0.0114,
-0.5877/-0.0712,
0.0223/0.1838,
0.2969/0.9113,
-0.9312/0.0697,
-0.2695/-0.1936,
0.2034/-0.7105,
0.5116/0.2992,
0.5805/0.4498,
-0.2596/-0.3323,
0.971/0.4492,
0.3704/0.0676,
0.9227/0.7147,
-0.2839/0.0966,
-0.2144/-0.478,
-0.5784/-0.0597,
0.554/0.1679,
0.2352/0.3208,
0.3973/0.0348,
0.8446/0.22,
0.9231/0.3214,
-0.3486/0.2154,
0.9875/0.5211,
-0.4905/-0.3274,
0.8278/0.3361,
-0.5156/-0.7474,
-0.9671/-0.5835,
0.4037/0.1769,
0.6834/0.3664,
0.6844/-0.0256,
-0.49/0.1571,
0.8911/0.1973,
-0.5528/-0.3812,
0.136/-0.1048,
0.9877/0.7908,
0.417/0.3595,
-0.9738/-0.6558,
-0.536/-0.134,
-0.5349/-0.1419,
0.8775/0.3565,
-0.0651/-0.0403,
0.5989/0.1324,
0.7675/0.0546,
-0.6729/-0.268,
0.2904/0.0178,
-0.5963/0.6282,
0.8131/0.9824,
0.2045/0.2679,
0.2006/0.051,
-0.1547/0.2794,
-0.4512/-0.2236,
-0.3891/-0.0567,
-0.5986/-0.1656,
-0.7983/-0.5343,
0.7771/-0.0911,
-0.7255/-0.264,
0.7405/0.364,
-0.0761/-0.1209,
-0.5618/-0.122,
0.9173/0.1212,
0.2979/-0.0118,
0.8553/-0.0338,
-0.4673/-0.7371,
0.8194/0.707,
-0.7177/-0.2981,
0.6583/0.3968,
-0.1722/-0.4712,
-0.0903/-0.0557,
-0.1902/-0.1561,
-0.757/0.1767,
0.5734/0.353,
0.8576/0.985,
-0.9405/-0.4608,
-0.2954/-0.5403,
-0.1103/-0.0458,
-0.9762/-0.0368,
-0.199/-0.0035,
0.8821/0.6128,
-0.5544/-0.3765,
-0.8696/-0.7633,
0.556/0.3545,
-0.1103/-0.4755,
0.4303/0.1953,
0.1082/-0.0197,
0.1477/-0.0034,
-0.2613/0.0714,
-0.7792/-0.1051,
-0.1523/-0.1111,
-0.6541/-0.3624,
0.7634/-0.0289,
0.8072/0.1663,
0.8273/0.1488,
0.5612/0.3546,
-0.7218/-0.396,
-0.051/0.1329,
0.3639/0.3617,
0.15/0.0832,
-0.3405/-0.1515,
0.9083/0.0392,
0.7831/-0.7269,
-0.6128/-0.1969,
0.6482/0.2131,
-0.0098/0.0633,
0.8741/0.7815,
-0.7177/-0.7555,
-0.4458/0.0217,
-0.7815/0.0123,
-0.829/-0.1498,
0.0419/0.5391,
0.4412/-0.1804,
-0.9593/-0.4622,
-0.8866/-0.5975,
-0.8649/-0.4047,
-0.667/-0.2751,
-0.7677/0.2825,
0.2137/-0.089,
-0.183/-0.0391,
0.2297/0.1949,
-0.302/0.0082,
-0.0835/-0.4253,
-0.6335/-0.44,
-0.7177/-0.1273,
0.5564/0.4387,
-0.5555/-0.4873,
-0.1657/-0.3004,
0.8575/0.0965,
-0.5173/-0.0466,
0.781/-0.0165,
-0.3477/0.0203,
-0.1673/-0.4065,
-0.187/-0.1008,
-0.1061/-0.1472,
0.7171/0.114,
0.4915/-0.2041,
-0.3184/-0.5902,
-0.5875/0.1124,
-0.3037/-0.1843,
-0.4003/0.0188,
0.4773/0.0966,
-0.1223/-0.0512,
-0.7742/0.0783,
-0.3692/-0.1399,
-0.516/-0.0023,
-0.4877/-0.8913,
-0.4234/-0.2742}

==> detscatter_mel.dat <==
{0.4979/0.5074,
-0.1486/-0.1643,
-0.2481/-0.2738,
-0.7578/-0.8046,
-0.7076/-0.7165,
0.2167/0.2116,
-0.6733/-0.6824,
0.1675/0.1754,
0.5168/0.5513,
0.5391/0.5491,
0.9576/0.9611,
-0.785/-0.7961,
0.8301/0.82,
-0.4683/-0.4822,
0.3092/0.3352,
0.5221/0.5305,
0.3282/0.3449,
-0.6726/-0.7325,
-0.0492/-0.0608,
-0.0574/-0.0818,
0.1444/0.1589,
-0.8664/-0.9035,
-0.207/-0.1923,
0.4728/0.4393,
-0.7313/-0.7444,
-0.6714/-0.6955,
-0.823/-0.838,
0.2359/0.2463,
0.1081/0.1073,
0.7454/0.752,
-0.2316/-0.248,
-0.7766/-0.8299,
0.1553/0.173,
-0.9438/-0.9934,
-0.2983/-0.3125,
-0.7819/-0.7831,
-0.9186/-0.8927,
0.3612/0.3596,
-0.9314/-0.9117,
0.6129/0.6518,
-0.4101/-0.4543,
0.508/0.5188,
-0.2419/-0.2496,
0.3937/0.3986,
0.1714/0.1949,
-0.25/-0.2498,
0.9789/0.9887,
0.191/0.1997,
0.7074/0.7231,
0.3473/0.3602,
-0.3368/-0.3708,
-0.7985/-0.8021,
-0.5842/-0.6336,
0.2382/0.2427,
-0.4702/-0.4494,
0.4625/0.4537,
-0.3627/-0.3804,
0.6291/0.6624,
-0.9095/-0.9296,
0.1681/0.1785,
0.7984/0.7663,
-0.3445/-0.3457,
-0.8289/-0.8021,
0.8978/0.9321,
-0.6517/-0.658,
-0.1716/-0.1815,
0.91/0.8372,
-0.2999/-0.3068,
-0.6329/-0.6619,
0.4514/0.4646,
0.968/0.9747,
-0.5168/-0.5473,
0.221/0.2047,
-0.6744/-0.6843,
-0.5526/-0.6032,
-0.5201/-0.4995,
-0.8149/-0.8662,
0.2745/0.2649,
0.622/0.6483,
0.8886/0.8706,
0.3625/0.32,
0.6519/0.6741,
0.5997/0.5755,
-0.1537/-0.1611,
0.1226/0.1282,
0.7649/0.7584,
-0.7307/-0.786,
0.6356/0.6589,
0.2575/0.273,
0.3198/0.337,
-0.0035/-0.0086,
0.4479/0.4739,
-0.3457/-0.3437,
-0.777/-0.8231,
-0.4188/-0.3891,
0.0537/0.05,
0.2983/0.3262,
0.7022/0.7329,
0.1219/0.1182,
-0.5058/-0.5297,
-0.4606/-0.4887,
-0.8057/-0.8652,
0.1616/0.1863,
-0.7697/-0.7712,
-0.8972/-0.9191,
-0.0418/-0.0484,
0.8235/0.8003,
0.718/0.7171,
0.5777/0.6294,
-0.5745/-0.6407,
-0.8584/-0.8937,
-0.0518/-0.0527,
-0.6064/-0.5811,
0.3625/0.364,
0.4324/0.4554,
-0.0224/-0.0291,
0.1498/0.1467,
-0.4144/-0.4288,
0.0342/0.0321,
-0.3144/-0.3246,
0.8779/0.8618,
-0.2221/-0.2134,
0.6538/0.7033,
-0.4629/-0.4628,
-0.8646/-0.8924,
0.5739/0.6343,
-0.1259/-0.1332,
0.7075/0.6881,
0.3384/0.3584,
-0.6467/-0.6904,
0.4592/0.4978,
-0.8039/-0.8394,
-0.5409/-0.547,
-0.7569/-0.7532,
0.854/0.8613,
0.024/0.0131,
0.8611/0.8608,
0.9591/0.9574,
0.3482/0.3608,
-0.3088/-0.307,
0.8547/0.8237,
-0.4428/-0.4776,
0.726/0.6679,
0.4407/0.4671,
-0.388/-0.3616,
-0.3377/-0.3688,
0.6732/0.7346,
0.9909/0.9739,
0.5272/0.5614,
-0.8238/-0.8757,
0.6289/0.6825,
0.6073/0.5738,
0.0376/0.0601,
0.0067/0.0088,
0.3097/0.3342,
-0.0473/-0.0503,
-0.989/-0.9549,
-0.5115/-0.4928,
0.3585/0.3741,
-0.7183/-0.6671,
0.7809/0.794,
0.6096/0.5624,
0.0728/0.0837,
0.3645/0.3751,
-0.6623/-0.6424,
0.4278/0.4189,
0.5796/0.598,
0.0455/0.052,
-0.9796/-0.9828,
-0.6743/-0.6399,
-0.5404/-0.515,
0.7831/0.8072,
-0.337/-0.3417,
0.3347/0.3611,
-0.9795/-0.941,
-0.7988/-0.8192,
-0.0403/-0.0431,
0.5337/0.5099,
-0.6416/-0.5927,
0.9753/0.9948,
-0.1346/-0.1479,
0.3732/0.3923,
0.3365/0.3301,
0.5011/0.4743,
-0.3798/-0.3684,
0.3519/0.3608,
0.0484/0.0639,
0.5839/0.6085,
-0.8926/-0.9151,
0.2953/0.3005,
-0.9405/-0.9945,
0.8073/0.8424,
0.6582/0.5462,
-0.7692/-0.7826,
-0.4393/-0.4774,
0.6238/0.5901,
0.4129/0.407,
0.1718/0.1918,
-0.4323/-0.4386,
0.1172/0.1264,
0.0007/0.0042,
-0.1085/-0.0993,
-0.6322/-0.59,
-0.4541/-0.4628,
-0.4917/-0.4791,
0.8661/0.8853,
0.1432/0.1349,
-0.6759/-0.6283,
-0.3771/-0.3608,
0.214/0.2344,
0.9217/0.9833,
-0.1025/-0.1117,
-0.5737/-0.6068,
-0.1636/-0.1741,
-0.7363/-0.727,
-0.0539/-0.0613,
-0.254/-0.2754,
0.0016/-0.0033,
0.0517/0.0331,
0.3751/0.3945,
0.7892/0.7699,
-0.4836/-0.4822,
0.1715/0.19,
-0.9574/-0.9236,
0.9216/0.9785,
0.15/0.1604,
0.034/0.033,
0.76/0.7279,
-0.0335/-0.0479,
0.2358/0.2475,
-0.6811/-0.6642,
0.3638/0.3911,
0.9173/0.9716,
0.945/0.9707,
0.1233/0.1284,
-0.8218/-0.7996,
-0.4721/-0.4576,
0.2434/0.2541,
-0.0501/-0.0606,
-0.4321/-0.4049,
0.1592/0.1444,
0.7674/0.833,
-0.9325/-0.9013,
0.5128/0.5424,
0.519/0.5393,
-0.1071/-0.1147,
0.6951/0.6711,
0.4241/0.4251,
-0.6088/-0.6625,
-0.9109/-0.9579,
-0.6849/-0.7475,
0.5793/0.5826,
-0.5554/-0.5724,
0.051/0.052,
-0.4399/-0.4686,
0.2986/0.2767,
0.4035/0.4101,
-0.4096/-0.4012,
0.8551/0.7992,
0.3881/0.4169,
-0.7277/-0.7212,
0.286/0.2713,
0.8063/0.8166,
0.2227/0.2254,
0.2729/0.2853,
0.4877/0.4678,
0.6114/0.5019,
0.7941/0.7997,
-0.0423/-0.0472,
0.3584/0.3931,
-0.3015/-0.3104,
0.2542/0.2856,
0.4024/0.4429,
-0.7679/-0.7406,
0.3338/0.3743,
-0.1982/-0.2026,
0.4951/0.4554,
0.7261/0.7695,
0.316/0.3116,
-0.6087/-0.6496,
-0.6353/-0.6331,
0.8862/0.9256,
0.4006/0.4204,
-0.4413/-0.4586,
0.5095/0.5225,
0.0917/0.0972,
0.3257/0.3576,
0.8465/0.9083,
0.0934/0.0935,
-0.882/-0.8427,
0.8205/0.8128,
-0.0033/-0.01,
0.8232/0.921,
-0.1594/-0.1797,
-0.6711/-0.7259,
-0.5943/-0.6202,
-0.9356/-0.8847,
-0.7379/-0.758,
-0.3005/-0.3476,
-0.4617/-0.4778,
-0.5137/-0.5437,
-0.8823/-0.902,
-0.5494/-0.5934,
-0.457/-0.447,
-0.7984/-0.7529,
0.3681/0.3826,
0.0849/0.103,
-0.1521/-0.1642,
0.2595/0.2758,
0.647/0.6616,
-0.7681/-0.7743,
0.1239/0.1321,
0.4218/0.3729,
0.4749/0.5172,
0.2719/0.277,
0.1014/0.1122,
0.1127/0.136,
0.1567/0.1448,
0.2737/0.2788,
-0.5852/-0.6427,
-0.688/-0.7186,
-0.9768/-0.9539,
0.4037/0.3975,
-0.8206/-0.8768,
0.1484/0.1558,
-0.9205/-0.964,
-0.5817/-0.5845,
-0.7781/-0.753,
0.534/0.5285,
-0.3061/-0.3,
0.9958/0.9691,
-0.9804/-0.9895,
-0.8127/-0.8701,
-0.6127/-0.7071,
0.0964/0.1049,
-0.1932/-0.1973,
0.674/0.7088,
0.6824/0.7271,
-0.4543/-0.4514,
0.9802/0.9767,
0.7812/0.7868,
-0.0376/-0.0381,
0.9223/0.9347,
-0.2713/-0.28,
-0.3516/-0.3087,
-0.5293/-0.545,
-0.2404/-0.2565,
0.4901/0.4736,
-0.9813/-0.9529,
-0.2661/-0.2779,
-0.6341/-0.6725,
0.3011/0.3118,
0.8523/0.8867,
0.6598/0.666,
0.9458/0.9895,
-0.5064/-0.5044,
0.0294/0.0292,
-0.8291/-0.8635,
0.1706/0.1667,
0.5753/0.5613,
-0.1494/-0.1553,
0.3053/0.2975,
-0.6572/-0.5939,
0.2261/0.2038,
-0.9154/-0.899,
0.5776/0.5972,
-0.2151/-0.214,
-0.7538/-0.6647,
-0.6346/-0.6613,
0.1936/0.2044,
0.0277/0.0433,
-0.1293/-0.1375,
-0.3195/-0.3523,
0.8404/0.8441,
-0.1392/-0.1539,
0.6909/0.7424,
0.8489/0.866,
-0.599/-0.6135,
0.3453/0.3342,
-0.0867/-0.0883,
0.4566/0.4845,
-0.9009/-0.9048,
0.2942/0.3145,
0.0736/0.0746,
0.2959/0.3215,
0.3254/0.3261,
-0.4179/-0.427,
-0.2407/-0.2469,
-0.4514/-0.4624,
0.6546/0.6631,
0.3156/0.3441,
-0.85/-0.8785,
0.7624/0.7765,
-0.3146/-0.2892,
0.1777/0.2005,
-0.4796/-0.5065,
-0.264/-0.2899,
-0.6362/-0.645,
-0.4167/-0.4162,
-0.8304/-0.8697,
-0.1375/-0.1397,
-0.4807/-0.513,
0.2231/0.2056,
-0.8111/-0.8328,
0.1292/0.1288,
0.2895/0.3092,
0.1954/0.2032,
-0.1255/-0.115,
-0.5422/-0.5971,
-0.8751/-0.8699,
-0.8108/-0.849,
0.9467/0.9712,
-0.979/-0.9488,
0.1746/0.1633,
0.1366/0.1358,
0.6952/0.7439,
-0.2623/-0.2558,
-0.3166/-0.3221,
0.0868/0.0708,
0.8768/0.8425,
-0.1813/-0.2028,
0.5188/0.5613,
-0.3143/-0.3137,
-0.9104/-0.912,
0.3259/0.3193,
-0.0353/-0.0176,
0.5912/0.617,
0.835/0.8173,
-0.3863/-0.3448,
-0.2966/-0.3206,
-0.5582/-0.5842,
0.0066/0.0133,
0.6887/0.691,
-0.4973/-0.4928,
0.6231/0.6533,
-0.6232/-0.6159,
-0.2704/-0.2555,
0.8443/0.8227,
0.2649/0.2954,
-0.3042/-0.302,
0.9076/0.8751,
-0.0394/-0.0084,
0.943/0.9536,
-0.0055/-0.0094,
0.0798/0.0851,
0.6024/0.5903,
0.3656/0.4162,
-0.0957/-0.1057,
-0.5796/-0.6258,
0.0055/0.005,
-0.8792/-0.8815,
0.7495/0.7482,
-0.9831/-0.9664,
-0.3451/-0.3617,
-0.4235/-0.4172,
-0.7107/-0.742,
-0.6872/-0.691,
-0.0836/-0.075,
0.0522/0.0499,
0.1732/0.1578,
-0.9539/-0.9518,
0.91/0.9823,
0.9745/0.9478,
0.4933/0.4906,
-0.7472/-0.8133,
0.2993/0.2967,
0.5853/0.6079,
0.7891/0.7263,
0.4373/0.4439,
-0.5429/-0.5336,
-0.0796/-0.0828,
0.1591/0.1531,
-0.5838/-0.5869,
0.4806/0.5087,
-0.2752/-0.2696,
-0.7868/-0.7915,
0.7831/0.7938,
-0.0838/-0.0601,
0.8108/0.8578,
0.2367/0.2179,
0.478/0.488,
-0.5872/-0.6143,
0.0899/0.095,
0.3279/0.3436,
0.7262/0.7293,
-0.4883/-0.5315,
0.6985/0.7678,
-0.8626/-0.8959,
0.7245/0.8004,
0.4524/0.452,
0.619/0.6347,
0.9074/0.9167,
0.2314/0.2261,
0.3252/0.3425,
0.3134/0.3068,
-0.7777/-0.8101,
-0.5487/-0.5669,
0.8891/0.9221,
-0.0321/-0.0345,
-0.7168/-0.7555,
0.1809/0.1884,
0.7638/0.8001,
0.9589/0.9589,
0.444/0.4543,
-0.3381/-0.3686,
-0.907/-0.9055,
0.2281/0.2273,
-0.0678/-0.0629,
0.3583/0.3707,
0.251/0.2694,
0.5787/0.573,
-0.2031/-0.1924,
-0.918/-0.901,
0.1059/0.1189,
-0.2967/-0.2872,
0.6164/0.5751,
-0.1877/-0.18,
-0.4228/-0.4218,
-0.2958/-0.2955,
-0.7045/-0.7487,
0.2335/0.2208,
0.1094/0.1097,
0.9967/0.9725,
-0.0431/-0.0455,
-0.889/-0.8651,
0.5518/0.6189,
-0.3195/-0.3521,
0.6482/0.6318,
-0.1887/-0.1961,
-0.1479/-0.1495,
-0.0641/-0.0757,
-0.7878/-0.8336,
-0.7772/-0.8214,
0.2382/0.2504,
0.402/0.4159,
-0.5605/-0.5604,
0.1018/0.0839,
0.4306/0.4259,
0.2708/0.2743,
-0.7438/-0.7341,
-0.1064/-0.1169,
0.0358/0.0306,
0.1737/0.1801,
0.9495/0.9224,
-0.951/-0.9649,
-0.9132/-0.9409,
0.3279/0.324,
0.1252/0.1373,
0.3865/0.4027,
0.7612/0.6719,
-0.0302/-0.0338,
-0.0644/-0.0656,
0.9267/0.9159,
-0.633/-0.6864,
0.2156/0.248,
-0.0391/-0.0522,
-0.1815/-0.2008,
-0.0174/-0.032,
0.0071/-0.004,
0.4237/0.4422,
-0.2836/-0.2929,
0.9532/0.9689,
0.4501/0.4796,
0.9178/0.8932,
0.5528/0.5817,
-0.2134/-0.2053,
-0.9577/-0.9648,
-0.1745/-0.1794,
0.5373/0.5824,
-0.9915/-0.9864,
0.9214/0.9625,
0.8883/0.9609,
-0.8459/-0.8811,
-0.067/-0.0597,
-0.8775/-0.8817,
-0.3548/-0.3865,
0.4202/0.424,
0.2815/0.254,
0.9313/0.8695,
-0.0029/0.0007,
0.7471/0.7688,
-0.7602/-0.7541,
0.2506/0.2732,
-0.2296/-0.2503,
-0.6279/-0.6053,
0.2321/0.2463,
-0.7138/-0.6953,
0.7803/0.7925,
0.7011/0.7453,
-0.0808/-0.0802,
0.878/0.8936,
0.9701/0.9867,
-0.6502/-0.6032,
0.5205/0.5641,
0.6408/0.647,
0.1016/0.1085,
0.4703/0.5067,
0.4095/0.3973,
0.0599/0.06,
-0.6913/-0.731,
0.7178/0.7383,
0.9429/0.9458,
-0.236/-0.2522,
0.2701/0.285,
-0.6348/-0.6614,
0.5154/0.4653,
0.0781/0.0963,
-0.5383/-0.5215,
-0.0839/-0.0848,
-0.3339/-0.3388,
0.102/0.0971,
-0.1161/-0.1263,
0.8474/0.8174,
0.76/0.7944,
0.9878/0.9365,
0.2836/0.3129,
0.1207/0.1378,
0.9312/0.9388,
-0.9168/-0.8901,
-0.9429/-0.9752,
-0.6162/-0.6199,
0.5953/0.6422,
-0.868/-0.8764,
-0.3741/-0.4336,
-0.3127/-0.3418,
0.3988/0.3906,
-0.283/-0.3166,
0.6787/0.6553,
-0.1657/-0.1619,
0.7288/0.7653,
0.2503/0.2753,
-0.3151/-0.3089,
-0.133/-0.1426,
0.3618/0.3922,
0.8565/0.8907,
-0.3387/-0.3431,
-0.6954/-0.639,
0.8841/0.8382,
-0.196/-0.1975,
-0.0309/-0.0371,
0.416/0.4132,
-0.6483/-0.5983,
0.3036/0.2905,
-0.6896/-0.7331,
0.9842/0.9606,
0.109/0.1162,
-0.2479/-0.2622,
-0.9734/-0.9853,
-0.3263/-0.325,
0.1994/0.1795,
-0.7325/-0.7027,
0.4282/0.3486,
0.7817/0.8062,
-0.3/-0.3095,
-0.1204/-0.1108,
-0.8282/-0.8225,
0.8178/0.8056,
-0.7387/-0.7462,
-0.3277/-0.3366,
0.816/0.827,
0.2444/0.2278,
-0.8806/-0.9164,
0.4997/0.5133,
-0.5045/-0.5145,
-0.149/-0.1635,
0.9666/0.977,
-0.6671/-0.6812,
0.894/0.9312,
0.8152/0.8528,
0.5061/0.4849,
-0.2887/-0.2795,
0.8279/0.8808,
-0.7236/-0.7641,
0.4848/0.4964,
-0.7495/-0.7612,
-0.6907/-0.6376,
0.1311/0.1266,
-0.0432/-0.0434,
-0.5677/-0.603,
-0.6691/-0.583,
-0.065/-0.0755,
-0.2943/-0.3202,
0.6647/0.6699,
-0.9044/-0.9207,
0.777/0.7928,
-0.2728/-0.2476,
-0.9622/-0.9698,
-0.8267/-0.8692,
-0.236/-0.2064,
0.1178/0.1285,
-0.0405/-0.0506,
0.4663/0.5151,
-0.0169/-0.0297,
-0.9238/-0.8852,
0.1477/0.1634,
-0.7498/-0.7997,
0.1799/0.186,
-0.3531/-0.3622,
0.5926/0.6373,
-0.9345/-0.9948,
0.8423/0.8142,
0.4353/0.4177,
0.6998/0.6965,
-0.5985/-0.6009,
-0.714/-0.7135,
-0.1841/-0.1967,
0.3243/0.3247,
-0.7843/-0.8176,
0.3968/0.4178,
-0.4102/-0.405,
-0.4618/-0.4563,
-0.0881/-0.0821,
0.0618/0.0618,
0.2109/0.21,
0.4483/0.4538,
-0.2217/-0.2447,
0.5952/0.6159,
0.66/0.6892,
-0.5941/-0.626,
-0.2623/-0.2884,
0.0199/0.0335,
0.6177/0.6513,
0.7453/0.7821,
0.8898/0.8167,
0.6857/0.688,
0.847/0.9168,
-0.8652/-0.8637,
0.03/0.0182,
0.3742/0.419,
0.6494/0.6543,
-0.2227/-0.2193,
-0.2805/-0.3105,
-0.0757/-0.0871,
-0.424/-0.4297,
0.638/0.5926,
-0.4645/-0.5181,
-0.9731/-0.9729,
0.2477/0.2316,
-0.457/-0.4626,
0.2055/0.2145,
0.6678/0.6814,
-0.3462/-0.3531,
0.1825/0.2014,
0.4354/0.4472,
0.5005/0.5248,
-0.0784/-0.0618,
-0.5228/-0.5355,
0.4066/0.387,
0.7324/0.735,
0.241/0.238,
-0.5087/-0.5183,
-0.9006/-0.9239,
0.6184/0.6013,
0.0579/0.06,
-0.6535/-0.6987,
0.3001/0.3032,
0.0071/-0.0075,
0.8393/0.8689,
0.9364/0.9575,
-0.0732/-0.0719,
-0.2451/-0.2726,
-0.4107/-0.4009,
-0.6909/-0.659,
-0.4528/-0.4921,
-0.183/-0.1837,
0.356/0.3543,
0.1255/0.1261,
-0.36/-0.3305,
-0.4562/-0.476,
-0.0329/-0.0393,
0.5456/0.549,
-0.418/-0.4021,
0.2036/0.2255,
-0.2066/-0.2147,
0.905/0.9039,
0.7329/0.7392,
-0.6095/-0.6499,
-0.8162/-0.7743,
0.871/0.885,
0.0273/0.0332,
-0.1214/-0.1373,
0.9915/0.956,
-0.3858/-0.399,
0.0923/0.0901,
0.6561/0.682,
-0.9671/-0.9888,
-0.5081/-0.4827,
0.3135/0.3384,
-0.564/-0.5794,
-0.8288/-0.8936,
0.4425/0.4303,
-0.9367/-0.9573,
0.3071/0.3216,
0.8809/0.8608,
-0.9294/-0.949,
-0.1888/-0.1819,
0.2927/0.2975,
-0.9723/-0.9695,
0.3814/0.3957,
-0.4256/-0.4267,
-0.3469/-0.3674,
-0.4619/-0.4685,
-0.8378/-0.8061,
0.2078/0.2329,
0.6423/0.6553,
0.6188/0.587,
0.1387/0.1414,
0.5559/0.593,
0.5532/0.5259,
0.3453/0.3598,
0.4446/0.4577,
-0.3702/-0.384,
0.0504/0.0536,
0.0225/0.0165,
0.5546/0.5637,
0.0345/0.0286,
-0.7991/-0.8442,
0.6786/0.7134,
0.7778/0.815,
0.1589/0.1736,
0.1403/0.1398,
-0.0857/-0.1057,
0.0149/0.0178,
0.1916/0.2017,
-0.1374/-0.1598,
-0.4476/-0.4454,
-0.2289/-0.2473,
-0.2542/-0.2478,
0.0331/0.0415,
0.7837/0.7845,
-0.2771/-0.2984,
0.1294/0.1378,
-0.2784/-0.2133,
0.2976/0.2936,
0.8124/0.8224,
-0.3205/-0.3346,
-0.4631/-0.4604,
-0.8169/-0.8377,
-0.1535/-0.1639,
0.9709/0.9692,
0.9314/0.9551,
-0.7377/-0.8189,
-0.6935/-0.7365,
0.9177/0.9577,
0.0224/0.0112,
0.8318/0.8374,
-0.876/-0.8802,
0.0958/0.102,
-0.3159/-0.3297,
0.3226/0.3361,
-0.9908/-0.9816,
-0.72/-0.74,
0.5823/0.5876,
0.9619/0.9731,
-0.5007/-0.5347,
0.8936/0.8866,
0.3138/0.297,
-0.9533/-0.9973,
0.8252/0.818,
0.4861/0.5205,
-0.5007/-0.5228,
0.5573/0.5669,
0.768/0.7568,
0.2192/0.1987,
0.5632/0.5815,
-0.0848/-0.0835,
0.6261/0.6372,
0.2779/0.2683,
0.8327/0.8068,
0.5601/0.592,
-0.8557/-0.8845,
-0.2327/-0.2031,
-0.6165/-0.6418,
-0.4732/-0.4627,
-0.4046/-0.4188,
0.5342/0.5568,
-0.1665/-0.1777,
0.6096/0.6428,
-0.4023/-0.3688,
-0.0374/-0.0494,
-0.3738/-0.3258,
0.4512/0.4745,
-0.1469/-0.1588,
-0.8879/-0.8528,
0.3904/0.3997,
0.6306/0.6495,
-0.5589/-0.5635,
0.3347/0.3484,
-0.6033/-0.6011,
0.212/0.2345,
-0.4997/-0.525,
0.6393/0.6322,
0.1281/0.1403,
0.7802/0.8074,
0.5566/0.5796,
0.7629/0.789,
0.3047/0.3224,
-0.1669/-0.1541,
0.6814/0.6863,
-0.7163/-0.6876,
0.4933/0.5009,
0.4408/0.4546,
0.3084/0.3014,
-0.4804/-0.458,
-0.1005/-0.107,
-0.2949/-0.3177,
-0.038/-0.041,
-0.7719/-0.8585,
-0.5455/-0.5414,
-0.6029/-0.5771,
0.2731/0.2859,
0.8371/0.769,
-0.7305/-0.7376,
-0.4566/-0.457,
0.216/0.2096,
-0.9148/-0.9434,
-0.5123/-0.4862,
0.4429/0.4633,
-0.7091/-0.7774,
-0.6898/-0.7323,
0.2047/0.1694,
0.4379/0.4667,
0.7507/0.8007,
-0.7752/-0.7857,
-0.2951/-0.2905,
0.5589/0.5288,
-0.9295/-0.9521,
0.4272/0.4469,
-0.9361/-0.9724,
0.0791/0.1047,
-0.3923/-0.3763,
-0.283/-0.3071,
-0.8826/-0.8371,
0.7005/0.6776,
0.3203/0.3326,
0.917/0.904,
0.263/0.2813,
-0.4892/-0.4969,
-0.6/-0.639,
-0.0717/-0.0751,
0.4722/0.4656,
0.1699/0.1873,
-0.6908/-0.6915,
0.1552/0.1435,
0.1586/0.1653,
-0.8576/-0.8778,
0.699/0.6819,
-0.3827/-0.3992,
0.0903/0.1006,
-0.22/-0.2451,
-0.8083/-0.7922,
-0.4358/-0.4671,
-0.8639/-0.8123,
-0.3588/-0.3602,
0.5477/0.5437,
0.5297/0.515,
-0.4042/-0.413,
0.419/0.4187,
0.586/0.5988,
0.5104/0.5503,
0.8683/0.854,
0.8606/0.8092,
0.6583/0.6368,
-0.0955/-0.0855,
-0.9236/-0.9669,
-0.3604/-0.3836,
-0.9037/-0.9404,
-0.1664/-0.1711,
-0.2707/-0.2639,
0.9498/0.9871,
-0.3404/-0.3574,
0.4998/0.5384,
-0.7869/-0.7887,
0.2009/0.2109,
0.104/0.1223,
0.4206/0.459,
0.2556/0.2519,
0.4483/0.485,
0.3039/0.2922,
-0.4122/-0.4384,
-0.9273/-0.9417,
-0.1021/-0.1006,
-0.7267/-0.7028,
0.4442/0.44,
0.0517/0.0554,
0.3466/0.3367,
-0.3928/-0.4231,
0.8163/0.8673,
0.6498/0.6156,
-0.2529/-0.2715,
0.0985/0.1062,
0.8158/0.8379,
-0.7667/-0.781,
0.1121/0.1161,
0.8155/0.8081,
0.743/0.7491,
0.9192/0.9664,
-0.2823/-0.3025,
0.2357/0.2474,
0.569/0.5894,
0.7443/0.7809,
0.7647/0.7728,
-0.8535/-0.9114,
-0.6243/-0.6635,
-0.2835/-0.2929,
0.1124/0.1234,
0.0576/0.0729,
-0.004/-0.0268,
0.8187/0.8337,
-0.3811/-0.3757,
0.0384/0.0365,
-0.6892/-0.7159,
-0.5637/-0.5712,
-0.8589/-0.8827,
0.4755/0.4948,
0.4075/0.4221,
0.4864/0.5309,
-0.1215/-0.1218,
-0.3472/-0.3815,
0.8743/0.8639,
0.5765/0.577,
0.0928/0.0942,
-0.8182/-0.8921,
-0.2801/-0.2793,
0.6011/0.6277,
-0.8116/-0.8192,
-0.3524/-0.3614,
0.4616/0.4849,
-0.1203/-0.1045,
0.0438/0.0676,
0.9966/0.956,
0.2745/0.2999,
0.8067/0.842,
0.7546/0.7469,
0.4589/0.47,
0.9273/0.9933,
0.5083/0.5429,
-0.413/-0.4458,
-0.3349/-0.342,
0.5978/0.6104,
0.8266/0.7945,
-0.4919/-0.4748,
-0.3069/-0.3166,
0.3382/0.3368,
-0.4956/-0.4896,
0.5305/0.5265,
0.3982/0.3643,
-0.7218/-0.756,
-0.5347/-0.5589,
0.7429/0.7585,
0.0456/0.0504,
-0.878/-0.8509,
-0.2136/-0.2229,
0.4621/0.505,
0.1765/0.1745,
0.2589/0.2818,
-0.3565/-0.3701,
-0.8266/-0.8532,
-0.9024/-0.931,
-0.2488/-0.2567,
-0.5055/-0.5042,
-0.9309/-0.9751,
0.2291/0.2266,
0.0526/0.0528,
0.828/0.7759,
-0.3413/-0.3106,
0.4267/0.4415,
-0.3826/-0.4278,
-0.2135/-0.2326,
-0.8281/-0.8124,
0.0946/0.1112,
0.5846/0.5893,
-0.7848/-0.7514,
0.8863/0.8891,
0.8219/0.8068,
-0.6937/-0.7177,
0.6257/0.6245,
-0.0928/-0.1061,
-0.7695/-0.7423,
-0.1534/-0.1665,
0.3173/0.3493,
-0.0319/-0.0183,
0.8207/0.8168,
-0.5145/-0.4979,
0.0626/0.0783,
0.6819/0.7411,
0.1471/0.1345,
0.7488/0.8049,
0.6347/0.6195,
-0.3491/-0.3626,
-0.7096/-0.6954,
0.6485/0.6918,
0.2289/0.2373,
0.8633/0.906,
-0.9153/-0.9916,
0.2084/0.205,
-0.0786/-0.0897,
-0.3631/-0.3879,
0.3954/0.4095,
0.6528/0.6742,
0.2494/0.2727,
-0.2492/-0.2524,
0.4886/0.4763,
0.2623/0.2704,
0.9542/0.9491,
0.3898/0.37,
-0.6043/-0.6341,
-0.878/-0.8652,
-0.1019/-0.1452,
0.1741/0.1983,
0.6186/0.643,
-0.6813/-0.7413,
-0.3895/-0.4034,
-0.1629/-0.137,
-0.6974/-0.6319,
0.0364/0.0368,
-0.9099/-0.9108,
0.558/0.5576,
0.1736/0.1901,
0.5505/0.602,
0.9111/0.9507,
-0.0769/-0.0647,
0.9231/0.9018,
-0.4008/-0.4338,
-0.6151/-0.5929,
0.8559/0.8318,
0.0761/0.0797,
0.7927/0.8552,
0.4167/0.4654,
-0.4942/-0.5107,
-0.156/-0.1712,
-0.3542/-0.3505,
-0.5054/-0.5037,
-0.3059/-0.3098,
-0.0546/-0.0366,
0.4523/0.4808,
0.0905/0.1018,
0.7779/0.7682,
-0.5146/-0.5175,
-0.71/-0.7429,
0.996/0.9561,
-0.3274/-0.3387,
0.6798/0.6409,
-0.1918/-0.1856,
-0.2103/-0.2252,
0.8301/0.8899,
0.8275/0.8234,
0.8612/0.8498,
-0.2199/-0.226,
0.5019/0.5518,
0.3266/0.3418,
0.8927/0.9685,
0.466/0.4996,
0.8034/0.7192,
0.1044/0.1058,
0.7976/0.8035,
-0.9476/-0.9838,
0.4224/0.4064,
0.0939/0.0955,
0.8096/0.8449,
-0.4447/-0.456,
0.2951/0.2848,
-0.5662/-0.5388,
-0.1334/-0.1454,
-0.7265/-0.762,
0.4907/0.5187,
0.2357/0.2456,
-0.2733/-0.285,
-0.5662/-0.5996,
0.5981/0.6146,
-0.8224/-0.802,
0.8667/0.8601,
-0.4567/-0.4792,
0.4082/0.4144,
0.5493/0.5642,
0.0299/0.0235,
0.0048/0.0151,
0.213/0.2121,
0.3178/0.3233,
-0.52/-0.5051,
0.0892/0.1049,
-0.6242/-0.5784,
0.9102/0.9592,
-0.0179/-0.0236,
0.5196/0.5621,
0.1816/0.1749,
0.5235/0.5199,
-0.8501/-0.9526,
-0.8939/-0.9032,
-0.261/-0.2494,
0.1678/0.1774,
-0.1629/-0.1604,
0.3409/0.3404,
-0.1692/-0.1833,
-0.3002/-0.3262,
0.8251/0.8363,
-0.4554/-0.4489,
-0.2896/-0.2788,
0.4086/0.4248,
0.7854/0.7681,
-0.889/-0.914,
0.6988/0.7062,
-0.0368/-0.0487,
0.3711/0.4055,
0.9386/0.9119,
-0.543/-0.552,
0.6294/0.6321,
-0.6349/-0.6582,
-0.2967/-0.3101,
0.3279/0.3444,
-0.8055/-0.7843,
-0.7128/-0.7006,
0.8782/0.9148,
-0.3846/-0.4139,
0.9407/0.9695,
-0.1937/-0.2012,
-0.6363/-0.6862,
0.3442/0.3778,
0.3082/0.3431,
0.9269/0.9399,
0.6922/0.6773,
-0.5178/-0.5398,
0.0437/0.0496,
0.7994/0.748,
-0.9102/-0.9079,
-0.4193/-0.4379,
-0.5325/-0.5608,
-0.3635/-0.3683,
0.4444/0.4654,
0.0109/0.0216,
0.6048/0.6289,
-0.8194/-0.8527,
0.2573/0.2437,
0.8845/0.9631,
0.5066/0.5331,
-0.271/-0.2853,
0.9151/0.8692,
0.4346/0.4333,
0.9592/0.9996,
0.7228/0.6795,
-0.9733/-0.999,
-0.2835/-0.2731,
-0.4306/-0.434,
0.0288/0.0322,
-0.9571/-0.9654,
-0.3398/-0.3545,
0.4687/0.4723,
-0.2928/-0.3269,
0.6669/0.6913,
0.0188/0.0123,
0.9008/0.9205,
0.6949/0.7516,
-0.2088/-0.2282,
0.5364/0.5658,
-0.2311/-0.2574,
-0.6279/-0.6165,
-0.6501/-0.6377,
-0.3767/-0.3441,
-0.5129/-0.5248,
0.1201/0.1299,
0.8871/0.8991,
-0.8507/-0.841,
0.8939/0.9234,
0.9821/0.948,
-0.0489/-0.062,
0.4615/0.4753,
-0.0132/-0.0143,
-0.4638/-0.4616,
0.5109/0.5315,
0.3955/0.4056,
-0.972/-0.8929,
-0.1768/-0.1822,
-0.7942/-0.8098,
0.4332/0.4479,
-0.5805/-0.5601,
-0.8131/-0.7321,
0.9065/0.911,
-0.6003/-0.6366,
0.2348/0.2392,
0.5369/0.5202,
-0.8477/-0.8832,
-0.2862/-0.3032,
0.1807/0.1841,
-0.9305/-0.9893,
0.0633/0.0714,
0.5807/0.5692,
-0.1933/-0.1881,
0.7121/0.7335,
-0.2141/-0.2305,
0.2747/0.2972,
-0.6086/-0.6288,
-0.2315/-0.2525,
-0.2226/-0.2282,
0.228/0.235,
0.5911/0.6317,
-0.0063/-0.0082,
-0.1235/-0.1016,
-0.6566/-0.703,
-0.2035/-0.2117,
0.131/0.1394,
0.734/0.7221,
-0.8594/-0.8734,
0.4792/0.51,
0.7097/0.7431,
0.0734/0.0587,
-0.0311/-0.0339,
0.1436/0.1522,
0.49/0.4972,
-0.7199/-0.7367,
-0.4087/-0.4276,
0.6039/0.6225,
0.9817/0.9755,
-0.5738/-0.5818,
0.8066/0.8654,
-0.5349/-0.545,
-0.1848/-0.1812,
-0.0553/-0.0443,
-0.25/-0.2559,
0.5349/0.5792,
-0.6132/-0.6371,
-0.9274/-0.9744,
-0.7164/-0.7189,
0.5763/0.6035,
0.8571/0.8698,
-0.9074/-0.9867,
-0.4059/-0.3824,
-0.6646/-0.6396,
-0.4469/-0.505,
-0.5169/-0.5427,
-0.3002/-0.2914,
-0.7117/-0.6856,
0.5329/0.5346,
-0.3246/-0.351,
-0.3366/-0.3635,
-0.5502/-0.6348,
0.3585/0.3694,
-0.8461/-0.8852,
-0.3215/-0.3225,
-0.4117/-0.4817,
0.5528/0.6088,
-0.0953/-0.1059,
-0.8315/-0.8188,
-0.8618/-0.916,
-0.2585/-0.2449,
-0.6207/-0.6719,
-0.5912/-0.6423,
-0.7316/-0.6883,
0.5702/0.5956,
0.2582/0.2934,
-0.3001/-0.2602,
-0.8359/-0.8265,
0.9556/0.9561,
-0.4504/-0.461,
0.4347/0.438,
0.8166/0.7935,
-0.9095/-0.9399,
0.0764/0.0707,
0.2427/0.2433,
0.2437/0.2458,
-0.389/-0.4112,
-0.7838/-0.7912,
-0.0809/-0.0852,
0.8942/0.8866,
-0.5613/-0.56,
0.4317/0.4437,
0.0779/0.0695,
0.6089/0.5404,
-0.7231/-0.74,
-0.0465/-0.0529,
-0.5402/-0.5674,
-0.4034/-0.4082,
-0.4851/-0.5216,
-0.1284/-0.1401,
-0.9551/-0.9337,
-0.6445/-0.6264,
0.7093/0.6832,
0.2784/0.2973,
-0.6752/-0.7153,
-0.7099/-0.7118,
-0.4615/-0.4614,
-0.788/-0.8038,
-0.4719/-0.4463,
0.1481/0.1512,
-0.5277/-0.4833,
0.1206/0.1164,
0.8878/0.9266,
-0.6324/-0.6419,
0.5598/0.5803,
0.8922/0.8649,
-0.309/-0.3552,
-0.2024/-0.2047,
-0.7539/-0.8205,
0.166/0.1807,
0.1981/0.1982,
-0.5519/-0.5743,
0.7188/0.7464,
0.6347/0.6654,
-0.3671/-0.3842,
-0.5514/-0.5925,
-0.4342/-0.4687,
-0.7881/-0.8209,
0.203/0.224,
-0.0726/-0.0808,
-0.8421/-0.8368,
-0.0346/-0.0543,
-0.1704/-0.1856,
0.938/0.9207,
0.0054/0.0177,
-0.5436/-0.5527,
-0.6579/-0.6935,
-0.0529/-0.0559,
-0.7102/-0.7195,
0.2858/0.3025,
-0.5928/-0.6,
-0.783/-0.7656,
-0.0862/0.0357,
0.3761/0.3951,
0.4806/0.4889,
0.0538/0.0422,
-0.5305/-0.484,
-0.2084/-0.2161,
0.8799/0.8825,
-0.1979/-0.1949,
0.4849/0.5234,
0.0137/0.0119,
0.749/0.7137,
-0.1374/-0.1642,
-0.6819/-0.6869,
0.0433/0.0437,
-0.3432/-0.2976,
0.0708/0.0614,
0.6574/0.7003,
0.1902/0.1974,
0.9086/0.9352,
-0.7044/-0.6758,
-0.597/-0.5891,
0.574/0.6124,
0.6162/0.6636,
-0.5319/-0.5711,
-0.13/-0.1401,
0.5697/0.5566,
-0.3943/-0.4014,
-0.0943/-0.0919,
-0.209/-0.2307,
0.9545/0.9494,
-0.0168/-0.0164,
0.7315/0.6281,
-0.1529/-0.1635,
-0.7169/-0.7651,
-0.7432/-0.7519,
0.4675/0.4817,
0.555/0.5578,
-0.0277/-0.0259,
0.714/0.769,
0.2017/0.1969,
-0.9223/-0.9658,
0.4541/0.5026,
0.7275/0.7261,
-0.5783/-0.6161,
0.4634/0.4756,
-0.2252/-0.2474,
0.3929/0.4198,
0.5231/0.5325,
-0.4832/-0.5036,
0.7996/0.7656,
0.6687/0.6492,
-0.0129/-0.0172,
0.1877/0.199,
0.6084/0.613,
0.4559/0.4905,
-0.5421/-0.5523,
0.7288/0.7623,
-0.5622/-0.586,
0.0717/0.0827,
-0.1753/-0.1867,
0.1034/0.1162,
-0.4519/-0.4718,
0.314/0.3477,
-0.75/-0.7364,
-0.9271/-0.888,
-0.0042/-0.007,
-0.7159/-0.7188,
0.0601/0.0631,
0.1175/0.1038,
0.0691/0.0658,
0.6822/0.7238,
-0.3971/-0.3808,
-0.3369/-0.3584,
0.1553/0.1733,
0.3834/0.3956,
-0.4537/-0.403,
-0.4227/-0.3603,
0.7369/0.7894,
0.7823/0.7786,
-0.0789/-0.0923,
0.7362/0.6825,
0.7193/0.7216,
0.0481/0.044,
0.7607/0.7925,
-0.2274/-0.2355,
0.8055/0.8128,
0.0978/0.1082,
-0.8888/-0.9501,
-0.6088/-0.552,
0.1801/0.2044,
0.1406/0.1423,
-0.6673/-0.6712,
-0.6715/-0.6356,
-0.2691/-0.3013,
0.4481/0.392,
-0.2074/-0.239,
0.5277/0.4984,
-0.5807/-0.6163,
-0.766/-0.8161,
-0.6371/-0.6696,
-0.7534/-0.7841,
-0.2077/-0.1918,
-0.9131/-0.898,
0.6306/0.5906,
0.8191/0.7604,
-0.4841/-0.5039,
-0.5531/-0.5702,
0.3754/0.3926,
0.0349/0.0417,
0.9701/0.9561,
-0.5337/-0.5213,
-0.7492/-0.7822,
0.353/0.3566,
0.3921/0.4345,
0.2103/0.2402,
0.7871/0.7822,
-0.6539/-0.6499,
-0.2423/-0.2681,
0.6734/0.7073,
0.7073/0.7392,
0.0903/0.0944,
-0.161/-0.1789,
0.7837/0.8071,
-0.1049/-0.115,
0.8251/0.8541,
-0.4192/-0.4309,
0.9886/0.9849,
-0.445/-0.4296,
0.557/0.5757,
-0.9288/-0.9277,
-0.4501/-0.4561,
-0.1255/-0.1175,
-0.1141/-0.1311,
0.0031/-0.0003,
0.1057/0.1292,
-0.8932/-0.8784,
-0.4886/-0.4641,
0.7593/0.7497,
0.7922/0.7774,
-0.2585/-0.2656,
0.9202/0.9334,
-0.2406/-0.2567,
0.746/0.813,
-0.7438/-0.7099,
0.3177/0.2964,
0.0991/0.0894,
-0.6997/-0.7154,
0.2423/0.2561,
0.0534/0.0629,
-0.7223/-0.7326,
-0.6767/-0.69,
0.408/0.4261,
0.7927/0.8337,
-0.9659/-0.9766,
0.3653/0.3755,
0.428/0.4238,
-0.0123/-0.0123,
-0.2034/-0.248,
0.7916/0.7838,
-0.8506/-0.8447,
0.1857/0.1945,
-0.8085/-0.8254,
-0.7355/-0.7679,
0.4952/0.5112,
0.1775/0.1956,
0.5242/0.4885,
-0.1576/-0.1675,
0.1476/0.1663,
-0.8066/-0.7533,
-0.6853/-0.7292,
-0.3553/-0.3619,
-0.1804/-0.1761,
-0.2698/-0.2839,
-0.1255/-0.1285,
0.2786/0.259,
0.3654/0.3809,
0.2684/0.2647,
0.0338/0.033,
0.3172/0.3206,
-0.5238/-0.5481,
-0.829/-0.8321,
-0.0245/-0.0265,
0.9686/0.9897,
0.7754/0.8589,
-0.626/-0.5538,
-0.7112/-0.7319,
-0.417/-0.4489,
-0.7646/-0.7482,
-0.7756/-0.7686,
0.4334/0.4543,
0.981/0.948,
-0.8097/-0.8416,
-0.3965/-0.3824,
-0.7851/-0.8452,
0.4021/0.4115,
0.8602/0.7932,
0.3365/0.3459,
-0.3614/-0.3674,
0.5097/0.5713,
-0.8212/-0.8513,
0.6297/0.6443,
0.9592/0.988,
0.4303/0.4291,
0.9532/0.9735,
-0.9118/-0.9875,
-0.141/-0.1586,
-0.1231/-0.1357,
0.3265/0.3382,
-0.3546/-0.3643,
-0.5715/-0.5882,
0.8589/0.7785,
0.6556/0.7029,
-0.5876/-0.6205,
0.971/0.9402,
-0.9787/-0.9489,
0.7172/0.7623,
0.1004/0.1171,
-0.2782/-0.2975,
-0.1524/-0.1854,
0.5819/0.5618,
-0.8456/-0.794,
-0.4759/-0.4968,
0.5954/0.6533,
0.3873/0.4207,
-0.8042/-0.7956,
-0.8694/-0.9149,
-0.9489/-0.9746,
-0.9636/-0.9167,
0.4469/0.4606,
0.8078/0.7327,
0.1282/0.1483,
0.5353/0.503,
-0.3333/-0.288,
0.4416/0.4537,
0.2536/0.2561,
-0.2595/-0.2774,
-0.112/-0.1424,
0.9279/0.9507,
-0.5072/-0.5271,
0.3919/0.3788,
-0.3305/-0.3306,
-0.8476/-0.8623,
0.1909/0.2021,
-0.0787/-0.0833,
-0.5067/-0.4639,
0.5525/0.5431,
0.0242/0.0259,
-0.6331/-0.6589,
0.4785/0.5134,
0.7335/0.7255,
0.0782/0.0982,
0.1759/0.1895,
0.5799/0.5674,
-0.4984/-0.5081,
-0.7761/-0.7939,
0.8149/0.8403,
0.6093/0.5966,
0.4242/0.462,
0.3889/0.4209,
0.4709/0.4647,
0.8673/0.8595,
-0.6761/-0.6696,
-0.9751/-0.9815,
0.7239/0.7439,
-0.6183/-0.5831,
0.4209/0.4057,
0.7999/0.8173,
-0.6388/-0.6487,
0.132/0.1521,
-0.5117/-0.5034,
0.7366/0.7533,
-0.8847/-0.8745,
-0.8239/-0.7944,
0.1407/0.1514,
0.8191/0.7645,
0.2347/0.2515,
0.4631/0.4762,
0.0958/0.1068,
0.6406/0.6243,
-0.4279/-0.4334,
0.2679/0.2729,
0.1099/0.0976,
0.8279/0.8311,
-0.0403/-0.0337,
-0.3739/-0.3692,
-0.4813/-0.4836,
-0.0751/-0.0703,
0.0704/0.0736,
0.9869/0.9794,
0.3914/0.4,
-0.8416/-0.8305,
-0.5004/-0.5477,
-0.8945/-0.9487,
-0.3576/-0.3874,
0.6944/0.7475,
0.566/0.5619,
0.2532/0.2678,
-0.8575/-0.8555,
0.6125/0.6465,
0.01/0.016,
0.5677/0.5522,
-0.027/-0.0243,
0.0639/0.0725,
0.0447/0.0514,
0.197/0.2123,
0.3008/0.2954,
0.292/0.2516,
0.5091/0.5182,
-0.1013/-0.1114,
-0.0863/-0.1022,
-0.2283/-0.2267,
0.115/0.1254,
-0.7971/-0.8558,
-0.3623/-0.3775,
-0.484/-0.4961,
-0.2863/-0.3177,
0.3925/0.4065,
-0.8468/-0.8594,
0.7555/0.7925,
-0.7929/-0.8335,
-0.5187/-0.5457,
0.3109/0.3266,
0.57/0.6113,
-0.7455/-0.7641,
-0.4638/-0.4642,
0.9247/0.9448,
-0.443/-0.4562,
0.9629/0.9504,
0.0526/0.0631,
-0.2793/-0.2883,
-0.8837/-0.8414,
0.982/0.8464,
-0.8729/-0.8766,
0.9415/0.8204,
0.733/0.6801,
-0.0997/-0.0997,
-0.5991/-0.6328,
0.296/0.2886,
0.9283/0.8226,
0.8737/0.9092,
-0.1285/-0.1156,
-0.885/-0.9025,
-0.3638/-0.3816,
0.7465/0.7367,
-0.6149/-0.6023,
-0.5552/-0.6146,
-0.6473/-0.6608,
-0.3574/-0.3939,
-0.7482/-0.7483,
0.5799/0.6074,
-0.4127/-0.3974,
-0.2159/-0.2155,
0.8752/0.8961,
-0.664/-0.7033,
-0.7577/-0.7678,
0.4474/0.4581,
-0.5968/-0.6212,
0.228/0.2483,
0.108/0.0942,
-0.9881/-0.9386,
-0.7617/-0.7603,
0.0526/0.0327,
-0.4829/-0.5097,
-0.7263/-0.6966,
0.8969/0.8472,
0.2426/0.2606,
0.5/0.4851,
0.1217/0.1291,
-0.7039/-0.7372,
-0.638/-0.63,
-0.3361/-0.3507,
-0.531/-0.537,
-0.9987/-0.9848,
-0.563/-0.5941,
-0.074/-0.0762,
-0.0817/-0.088,
0.8761/0.9338,
0.8421/0.846,
0.9237/0.9244,
0.4911/0.5229,
0.6978/0.6445,
0.6838/0.6745,
0.6264/0.6792,
0.7347/0.7436,
-0.0727/-0.0744,
-0.1113/-0.1294,
0.8085/0.807,
-0.1829/-0.1855,
0.9654/0.9447,
-0.3629/-0.3597,
-0.8395/-0.824,
0.4739/0.5173,
-0.8674/-0.8222,
0.5094/0.5462,
-0.1063/-0.1217,
0.0628/0.0595,
0.0533/0.0411,
-0.0335/-0.0384,
-0.473/-0.4435,
0.6114/0.5884,
0.4464/0.4757,
-0.4707/-0.4558,
-0.9861/-0.9924,
0.3246/0.3389,
-0.9402/-0.9725,
-0.1369/-0.132,
-0.0172/-0.0172,
0.2837/0.2883,
0.3498/0.3636,
-0.4355/-0.4653,
0.3938/0.4112,
0.3099/0.3486,
-0.4854/-0.5044,
-0.4438/-0.4576,
0.1387/0.1292,
0.8357/0.8591,
-0.7267/-0.8109,
-0.8973/-0.8043,
0.403/0.3971,
0.7397/0.8152,
0.6786/0.6927,
0.8899/0.9159,
0.1676/0.1714,
-0.2043/-0.2298,
-0.6411/-0.6911,
0.5427/0.5802,
-0.1037/-0.1084,
0.2189/0.2202,
0.2774/0.2979,
-0.0775/-0.0715,
-0.2833/-0.2986,
-0.5635/-0.5826,
0.5076/0.5471,
0.3047/0.3316,
0.8918/0.9098,
-0.5891/-0.6439,
0.0869/0.0758,
-0.2643/-0.2554,
-0.4624/-0.471,
-0.4292/-0.4236,
-0.746/-0.8117,
-0.1876/-0.1553,
0.0086/-0.0029,
0.0373/0.0471,
0.7872/0.7477,
-0.5564/-0.5519,
0.2221/0.2105,
-0.2119/-0.2064,
-0.3645/-0.3816,
0.2953/0.3214,
-0.998/-0.9873,
0.8015/0.8617,
0.924/0.8931,
-0.4757/-0.5212,
-0.6219/-0.6521,
0.4389/0.422,
-0.8947/-0.8557,
-0.1592/-0.1655,
-0.1036/-0.0949,
0.7764/0.8129,
0.6192/0.63,
-0.2983/-0.3256,
-0.0968/-0.0969,
0.1987/0.2081,
-0.5472/-0.5175,
-0.8427/-0.8671,
0.4276/0.438,
-0.7383/-0.8052,
0.153/0.1643,
-0.174/-0.1764,
0.535/0.5081,
0.0507/0.0545,
-0.0503/-0.0597,
0.698/0.7014,
-0.5476/-0.5852,
-0.3874/-0.3762,
-0.9088/-0.9781,
0.8504/0.9146,
0.345/0.3625,
0.0006/-0.0192,
0.45/0.4823,
0.3315/0.322,
-0.9576/-0.9632,
-0.8662/-0.9123,
-0.1858/-0.2021,
-0.6907/-0.7546,
-0.7214/-0.7161,
-0.6682/-0.6688,
-0.8884/-0.9006,
-0.4054/-0.4232,
-0.6899/-0.7137,
0.7255/0.7662,
-0.2359/-0.2574,
0.3767/0.3463,
0.9151/0.7544,
-0.6206/-0.6095,
-0.5494/-0.5306,
0.6185/0.6153,
-0.7353/-0.7583,
0.0243/0.0192,
0.3545/0.3769,
0.0023/0.0023,
0.0717/0.0674,
0.1122/0.1309,
0.5817/0.5947,
0.6583/0.6175,
0.8118/0.8111,
0.7545/0.7675,
0.421/0.4459,
-0.0034/-0.0113,
0.3446/0.3754,
0.2457/0.262,
0.1226/0.0751,
-0.8483/-0.8165,
-0.8384/-0.9048,
0.0623/0.0635,
0.9906/0.9858,
0.192/0.1708,
-0.2312/-0.2249,
-0.9154/-0.9077,
0.4013/0.4388,
0.6648/0.6858,
0.6614/0.6666,
-0.0772/-0.0767,
0.1117/0.1268,
-0.9321/-0.926,
0.2143/0.1705,
-0.3869/-0.3983,
0.6454/0.5961,
0.4051/0.4386,
0.6299/0.6388,
-0.5323/-0.5176,
-0.5417/-0.5413,
0.2263/0.2475,
-0.0979/-0.0949,
0.0174/0.0196,
-0.4662/-0.4843,
0.4456/0.452,
0.8767/0.9027,
0.9569/0.9478,
0.5087/0.532,
0.4814/0.4952,
0.0791/0.0612,
-0.6409/-0.6953,
0.0261/0.0239,
0.9948/0.9672,
-0.666/-0.7014,
0.1221/0.133,
-0.0451/-0.0487,
-0.7784/-0.8559,
-0.147/-0.1519,
0.8884/0.8921,
-0.602/-0.6287,
-0.6561/-0.6473,
0.2589/0.284,
0.0153/0.0008,
-0.6525/-0.6706,
0.0843/0.09,
0.5445/0.5651,
-0.3894/-0.4016,
0.3545/0.3701,
0.7494/0.7742,
0.0841/0.0847,
0.7709/0.6932,
-0.3661/-0.3519,
-0.4351/-0.4664,
0.6593/0.6912,
-0.0107/-0.0066,
-0.2801/-0.3041,
-0.8547/-0.8881,
0.5702/0.574,
-0.0849/-0.0878,
0.8222/0.8684,
-0.6187/-0.6415,
-0.5891/-0.5737,
-0.063/-0.0583,
0.5935/0.6443,
-0.6717/-0.6371,
-0.4355/-0.4586,
-0.794/-0.8025,
-0.6091/-0.6271,
0.2807/0.2957,
0.544/0.5788,
0.8938/0.8891,
-0.9239/-0.9584,
0.2168/0.2266,
-0.1662/-0.1672,
0.5277/0.5521,
-0.9309/-0.9887,
-0.0783/-0.0789,
0.8371/0.8252,
-0.8245/-0.8412,
-0.2612/-0.267,
0.2098/0.2337,
0.5345/0.5445,
0.4786/0.5182,
0.7823/0.8127,
-0.3167/-0.3267,
-0.054/-0.0629,
0.9188/0.936,
0.3248/0.3572,
0.7613/0.7413,
0.4418/0.4452,
-0.7384/-0.7597,
0.8629/0.8688,
-0.1831/-0.1876,
-0.8805/-0.8844,
-0.4522/-0.4295,
-0.9329/-0.8734,
-0.8029/-0.7663,
-0.8916/-0.8783,
0.0927/0.0971,
-0.4516/-0.455,
-0.8128/-0.8003,
0.7444/0.714,
-0.2063/-0.2115,
-0.2395/-0.257,
0.3489/0.3515,
0.8013/0.8614,
0.7336/0.7897,
0.0245/0.0091,
-0.2647/-0.2685,
-0.8882/-0.8937,
0.582/0.6494,
-0.5875/-0.5838,
0.4643/0.4791,
0.2497/0.2449,
0.8686/0.8849,
-0.4322/-0.4407,
-0.5895/-0.564,
-0.2614/-0.2737,
-0.6544/-0.6309,
-0.0753/-0.0749,
-0.8777/-0.8103,
0.7762/0.7959,
0.2315/0.2132,
-0.53/-0.5431,
0.1228/0.1281,
-0.6746/-0.6724,
-0.6449/-0.6892,
-0.7176/-0.6916,
-0.377/-0.3801,
-0.1782/-0.1871,
-0.8178/-0.7976,
0.4722/0.4863,
0.5489/0.5454,
-0.0389/-0.035,
0.0773/0.0899,
0.1954/0.2133,
0.7249/0.7377,
0.4121/0.4229,
0.1288/0.1391,
-0.0816/-0.1023,
-0.3568/-0.3701,
0.8564/0.8519,
0.8325/0.8361,
0.3428/0.3682,
-0.2671/-0.2744,
0.037/0.0219,
-0.7434/-0.7289,
0.7835/0.7984,
0.4674/0.4837,
-0.0997/-0.1032,
-0.4201/-0.4213,
0.6043/0.5959,
0.1824/0.1913,
-0.0154/-0.0175,
0.0484/0.0486,
-0.8508/-0.8119,
0.5831/0.5955,
0.564/0.5776,
-0.6434/-0.6986,
-0.808/-0.7773,
-0.8323/-0.8697,
-0.158/-0.1699,
0.0181/0.0204,
0.2254/0.2198,
-0.2861/-0.3158,
-0.7681/-0.7709,
-0.3693/-0.4006,
-0.4344/-0.3756,
0.9276/0.9333,
0.4267/0.4111,
0.9412/0.904,
-0.0766/-0.0876,
-0.851/-0.8153,
0.102/0.091,
0.6654/0.7006,
0.0724/0.0774,
0.4987/0.4896,
-0.3008/-0.2774,
-0.9197/-0.9447,
-0.0865/-0.0641,
0.304/0.3407,
-0.9101/-0.9167,
0.8956/0.9264,
0.282/0.2961,
-0.2281/-0.2356,
0.3712/0.3779,
0.0688/0.0746,
0.9261/0.955,
0.9228/0.8848,
-0.2986/-0.3259,
-0.5714/-0.6197,
-0.8721/-0.8803,
-0.0264/-0.0314,
0.0608/0.0538,
0.3018/0.3315,
-0.5813/-0.5867,
0.8573/0.8534,
-0.556/-0.5884,
-0.2407/-0.2331,
-0.1595/-0.1743,
0.9586/0.9045,
0.0209/0.0161,
-0.2551/-0.2799,
-0.3938/-0.2925,
0.0943/0.0955,
-0.9/-0.9069,
-0.0945/-0.1117,
0.8589/0.8729,
-0.0005/-0.004,
0.6099/0.597,
0.6579/0.6739,
-0.034/-0.0383,
0.3793/0.4073,
-0.536/-0.5624,
-0.5708/-0.6232,
0.1637/0.1808,
0.5858/0.6244,
-0.394/-0.3975,
0.3955/0.3879,
0.6077/0.6068,
-0.8687/-0.8705,
0.549/0.6013,
0.0397/0.0394,
-0.0009/0.0075,
-0.0298/-0.0377,
0.4036/0.4259,
-0.362/-0.3682,
-0.1583/-0.1706,
0.6768/0.6785,
-0.018/-0.0155,
-0.4395/-0.4717,
-0.7426/-0.7677,
-0.0394/-0.0554,
0.6903/0.7443,
0.4626/0.4338,
-0.6818/-0.6415,
-0.2147/-0.2304,
0.7479/0.7549,
-0.2444/-0.2386,
-0.2611/-0.2622,
0.1707/0.1545,
0.3504/0.3702,
-0.87/-0.9469,
0.1284/0.1345,
-0.2202/-0.2329,
-0.9729/-0.9783,
0.3325/0.3021,
-0.8235/-0.8793,
0.8161/0.8156,
-0.4792/-0.4936,
0.4273/0.4216,
0.2177/0.2171,
0.3925/0.4203,
0.4496/0.4777,
-0.2253/-0.2518,
0.2295/0.2188,
0.3986/0.4012,
0.7573/0.8143,
-0.2362/-0.2462,
0.6743/0.7243,
-0.9688/-0.9845,
0.5194/0.5238,
0.6202/0.6746,
-0.8066/-0.8353,
0.9832/0.9476,
0.6834/0.7161,
0.0427/0.0421,
-0.2962/-0.2815,
-0.1526/-0.1711,
0.7156/0.7257,
-0.1285/-0.1171,
-0.1197/-0.1198,
-0.3032/-0.3062,
0.8339/0.8653,
-0.828/-0.8855,
-0.4362/-0.4603,
-0.8626/-0.8754,
0.7935/0.8001,
-0.3037/-0.328,
-0.2861/-0.3044,
0.2922/0.3301,
0.2276/0.2487,
-0.8961/-0.9269,
0.2812/0.3114,
0.4563/0.4649,
0.5922/0.5978,
0.683/0.6854,
0.9519/0.9611,
0.9449/0.9053,
0.4597/0.4566,
-0.6294/-0.6845,
0.147/0.1878,
-0.6731/-0.6735,
0.9071/0.9502,
-0.2334/-0.2376,
0.4573/0.4902,
0.3939/0.4101,
0.1809/0.1673,
0.6361/0.6532,
-0.7837/-0.8055,
-0.9158/-0.9646,
0.0666/0.0661,
-0.1328/-0.1288,
0.5217/0.5266,
-0.8821/-0.956,
0.3977/0.4234,
0.6853/0.6631,
0.5882/0.6204,
-0.2257/-0.2296,
-0.9335/-0.9537,
-0.8621/-0.9378,
0.6167/0.6504,
0.2007/0.1871,
0.3545/0.3476,
-0.79/-0.8635,
-0.5844/-0.5862,
0.0072/0.006,
0.9098/0.9203,
0.0307/0.0311,
-0.0733/-0.079,
-0.0123/-0.015,
0.6991/0.7199,
0.261/0.2661,
-0.5813/-0.599,
0.9188/0.9247,
-0.9049/-0.8285,
-0.5526/-0.5204,
-0.2345/-0.2612,
0.5046/0.4923,
0.6321/0.6092,
-0.0983/-0.096,
-0.5537/-0.5862,
-0.994/-0.9549,
0.5249/0.5358,
0.7602/0.7432,
0.559/0.5339,
0.787/0.8102,
-0.4516/-0.5107,
-0.16/-0.1487,
0.4221/0.4003,
0.2439/0.2433,
-0.0498/-0.0542,
-0.5346/-0.5495,
-0.1071/-0.1076,
-0.542/-0.5745,
0.5112/0.5391,
0.2802/0.2937,
-0.8366/-0.8166,
-0.7836/-0.8276,
0.0113/-0.0052,
0.3846/0.3799,
-0.0436/-0.0354,
-0.536/-0.5466,
0.6481/0.6785,
-0.7968/-0.729,
0.3793/0.3602,
-0.9704/-0.9156,
-0.4352/-0.4097,
0.8801/0.9347,
-0.9445/-0.9719,
0.8095/0.8724,
-0.0089/-0.0151,
-0.7567/-0.8199,
-0.7552/-0.7609,
0.2987/0.3374,
0.4265/0.386,
-0.901/-0.9562,
0.2684/0.2787,
-0.7902/-0.7731,
-0.3476/-0.3663,
-0.0239/-0.0169,
0.2515/0.2396,
-0.0039/-0.0078,
0.6598/0.6552,
-0.3875/-0.4208,
0.084/0.0791,
0.8769/0.9019,
0.7801/0.7237,
0.56/0.5822,
-0.1809/-0.1649,
0.5021/0.4831,
0.7126/0.7306,
-0.4128/-0.4397,
0.5316/0.5348,
-0.1376/-0.1609,
-0.8643/-0.898,
0.5002/0.5391,
0.0594/0.0939,
-0.6439/-0.6914,
-0.6949/-0.6975,
-0.226/-0.2238,
-0.7159/-0.7454,
0.7503/0.7873,
-0.7991/-0.7542,
-0.809/-0.7694,
-0.6905/-0.6925,
-0.9432/-0.9776,
0.2494/0.2556,
0.963/0.9576,
0.2055/0.2141,
-0.4329/-0.442,
-0.9243/-0.9297,
-0.1833/-0.1981,
-0.9142/-0.9643,
0.0431/0.0428,
0.6486/0.6914,
-0.02/-0.0276,
0.7176/0.6991,
-0.7432/-0.7653,
0.0877/0.0941,
0.9159/0.9593,
-0.5674/-0.5874,
0.3263/0.308,
0.6607/0.6667,
-0.4643/-0.5294,
-0.8152/-0.8343,
0.7396/0.7338,
-0.854/-0.9029,
-0.7013/-0.6938,
-0.3753/-0.3634,
0.7141/0.7553,
0.4783/0.4695,
-0.0334/-0.0335,
0.7482/0.739,
0.6725/0.6823,
-0.2769/-0.295,
-0.1083/-0.1193,
0.5567/0.5958,
0.0695/0.0557,
-0.1886/-0.1993,
-0.6775/-0.736,
-0.5156/-0.5097,
0.6856/0.6711,
0.345/0.3742,
0.9568/0.9832,
0.9052/0.8908,
0.132/0.1376,
-0.7685/-0.7962,
-0.9301/-0.9014,
0.2083/0.2283,
-0.3696/-0.3731,
-0.3671/-0.3798,
-0.4475/-0.4215,
0.6634/0.7165,
-0.754/-0.7732,
0.0525/0.0569,
-0.8148/-0.8445,
0.3733/0.4019,
-0.4951/-0.5493,
-0.0735/-0.0808,
-0.3223/-0.3539,
-0.6691/-0.6449,
0.7642/0.8351,
-0.3062/-0.3031,
-0.4699/-0.4854,
0.4172/0.4334,
0.4057/0.424,
0.9149/0.9608,
0.055/0.0725,
-0.7859/-0.8037,
0.1683/0.1833,
-0.83/-0.8378,
0.9155/0.9911,
0.5494/0.486,
-0.8801/-0.8597,
-0.3422/-0.35,
-0.9318/-0.964,
-0.5074/-0.5092,
0.912/0.94,
0.3175/0.2971,
0.3803/0.3947,
0.6633/0.6335,
0.1504/0.1652,
-0.2344/-0.2568,
-0.8001/-0.8326,
-0.3213/-0.3239,
-0.9916/-0.99,
0.7814/0.7518,
-0.9796/-0.9918,
-0.5635/-0.5979,
0.4938/0.5074,
-0.7612/-0.8008,
-0.0638/-0.0527,
0.7312/0.7121,
-0.8826/-0.9326,
-0.9539/-0.9061,
0.4146/0.4182,
-0.1526/-0.1595,
0.5865/0.6193,
0.0114/0.0135,
0.779/0.7741,
0.3661/0.3958,
0.8623/0.9026,
0.8226/0.8008,
0.4608/0.4442,
0.9125/0.9062,
-0.0842/-0.0858,
0.7154/0.7447,
0.6106/0.6428,
-0.9243/-0.8641,
0.1796/0.1922,
0.9729/0.9888,
0.0836/0.0838,
-0.8278/-0.8815,
0.03/0.0179,
0.6838/0.6237,
-0.8438/-0.8864,
0.83/0.826,
-0.4979/-0.471,
0.2331/0.2312,
-0.6594/-0.6853,
0.6381/0.6455,
0.2708/0.2862,
-0.3895/-0.3955,
-0.2408/-0.2658,
0.1932/0.2065,
0.971/0.9599,
0.3345/0.3645,
-0.1557/-0.1726,
0.4177/0.4405,
-0.8101/-0.8519,
-0.4676/-0.5093,
-0.2535/-0.2807,
-0.9001/-0.9461,
0.7271/0.7393,
0.5143/0.5178,
0.2444/0.2467,
-0.1339/-0.1421,
0.0097/0.0097,
0.2651/0.2964,
0.3911/0.4088,
-0.3088/-0.3204,
0.8006/0.8028,
0.6819/0.7074,
0.0182/0.0458,
0.3088/0.2975,
-0.0833/-0.0801,
-0.6841/-0.7124,
-0.0317/-0.0215,
0.2634/0.284,
-0.8755/-0.9277,
-0.8001/-0.8404,
0.4435/0.4463,
0.6019/0.596,
0.602/0.6339,
-0.4497/-0.4961,
-0.018/-0.0092,
0.1354/0.1133,
-0.1125/-0.1128,
-0.2699/-0.2961,
-0.1219/-0.1176,
-0.128/-0.1384,
0.2435/0.2501,
0.8548/0.8246,
-0.8549/-0.9255,
0.0505/0.0511,
0.6683/0.7397,
0.4561/0.4831,
-0.3273/-0.3346,
-0.9734/-0.9901,
0.1136/0.1454,
-0.1315/-0.1375,
0.9043/0.9248,
-0.8612/-0.9507,
-0.0343/-0.0474,
0.6287/0.6558,
0.5092/0.541,
0.7019/0.7044,
-0.0592/-0.0673,
0.6484/0.6029,
-0.1133/-0.1152,
-0.2987/-0.3084,
0.4156/0.4538,
0.4486/0.4955,
-0.7804/-0.8178,
-0.1809/-0.1954,
-0.629/-0.627,
-0.5634/-0.6093,
-0.6331/-0.6362,
-0.1167/-0.1231,
-0.4123/-0.4417,
0.2667/0.2132,
0.9981/0.9812,
-0.9839/-0.8974,
0.8481/0.83,
-0.2279/-0.2064,
-0.1137/-0.1281,
-0.2141/-0.211,
0.212/0.2117,
-0.3716/-0.3778,
0.1041/0.108,
0.9069/0.9505,
0.9276/0.9428,
-0.1697/-0.1776,
-0.3157/-0.3291,
-0.2097/-0.2301,
0.5657/0.5492,
-0.1275/-0.1448,
0.6623/0.6507,
-0.277/-0.293,
-0.1491/-0.1608,
0.4979/0.4949,
-0.6048/-0.6366,
-0.5111/-0.5095,
0.7691/0.7929,
-0.3464/-0.3516,
0.3746/0.3797,
0.5434/0.5361,
0.4004/0.4089,
0.936/0.8246,
-0.0718/-0.0818,
-0.8406/-0.8577,
0.6795/0.7106,
-0.4315/-0.4828,
-0.6294/-0.6223,
0.4888/0.5352,
0.1233/0.1231,
0.269/0.2778,
0.0302/0.0289,
-0.6084/-0.627,
0.3366/0.3474,
0.8034/0.8381,
0.4394/0.4473,
-0.9497/-0.8551,
0.879/0.9216,
0.9231/0.888,
0.3508/0.3664,
0.3447/0.3633,
-0.3899/-0.4029,
0.4078/0.4477,
0.4495/0.4466,
0.3577/0.3618,
-0.9122/-0.922,
-0.8963/-0.7545,
-0.6621/-0.6267,
0.7113/0.7533,
-0.3414/-0.3939,
0.7477/0.8138,
-0.1204/-0.1295,
0.3035/0.3291,
0.6638/0.6285,
0.4261/0.4428,
0.6224/0.6504,
0.1562/0.1664,
0.3319/0.3563,
0.8056/0.8456,
0.0536/0.0751,
0.2908/0.3141,
-0.3569/-0.3562,
0.0892/0.0787,
0.6645/0.6505,
0.5118/0.529,
-0.0047/-0.0058,
-0.743/-0.7913,
0.7107/0.7811,
0.0261/0.0376,
0.8368/0.8455,
-0.2116/-0.2331,
-0.6929/-0.7023,
0.8576/0.8573,
-0.338/-0.3683,
-0.8395/-0.861,
-0.6849/-0.7375,
-0.0597/-0.0637,
0.1118/0.1168,
0.5119/0.5327,
0.9999/0.9661,
-0.3756/-0.396,
-0.1298/-0.1304,
-0.3146/-0.3482,
0.3426/0.3702,
-0.5569/-0.5478,
-0.6498/-0.5734,
-0.0525/-0.0458,
0.6086/0.6598,
0.893/0.8281,
0.5214/0.5255,
-0.9584/-0.9299,
-0.1532/-0.1754,
0.2137/0.2176,
-0.2935/-0.3188,
0.4236/0.4644,
-0.8023/-0.8194,
0.5758/0.6117,
-0.3345/-0.3182,
-0.1983/-0.2293,
0.5705/0.5907,
0.5065/0.5394,
0.8666/0.8367,
0.5626/0.6349,
0.5681/0.6077,
0.5845/0.6213,
0.4503/0.456,
0.1996/0.1619,
-0.5062/-0.4205,
-0.1231/-0.1394,
-0.653/-0.6939,
-0.275/-0.2588,
0.599/0.6083,
0.095/0.1053,
0.2479/0.2759,
0.0179/0.017,
0.7235/0.7775,
-0.933/-0.9917,
-0.872/-0.7912,
0.5432/0.5455,
-0.9112/-0.9521,
0.2777/0.294,
-0.8318/-0.8329,
0.834/0.8432,
0.0394/0.0465,
0.9059/0.8831,
-0.5556/-0.6033,
-0.4118/-0.4392,
0.5401/0.5784,
-0.6444/-0.6912,
-0.3004/-0.3042,
0.956/0.9905,
-0.4343/-0.4381,
0.2721/0.264,
0.5531/0.5835,
-0.5282/-0.5274,
0.8859/0.9092,
-0.5407/-0.5317,
0.7067/0.6899,
-0.857/-0.8761,
0.0936/0.1074,
-0.4497/-0.4686,
0.5792/0.5665,
0.6429/0.6624,
-0.6924/-0.737,
0.1484/0.1563,
0.2838/0.2793,
-0.6907/-0.6983,
-0.4457/-0.4546,
-0.5555/-0.5992,
0.7177/0.6943,
0.0403/0.0413,
-0.0863/-0.087,
-0.6134/-0.5645,
-0.6421/-0.6494,
-0.4236/-0.4377,
-0.0548/-0.0555,
0.4871/0.4925,
0.7753/0.7836,
-0.2517/-0.2491,
0.8731/0.8885,
-0.3314/-0.3146,
0.8167/0.8615,
-0.5888/-0.6207,
0.9422/0.9404,
0.4852/0.4819,
0.5237/0.5129,
0.7415/0.7941,
0.3476/0.3911,
0.8945/0.8741,
0.1531/0.1589,
-0.8086/-0.7937,
-0.13/-0.1204,
-0.4653/-0.4846,
-0.9321/-0.8618,
-0.0513/-0.0586,
-0.1572/-0.1582,
-0.1697/-0.1846,
-0.0206/-0.0069,
0.1243/0.1232,
0.1147/0.1271,
0.0412/0.0485,
-0.2338/-0.2559,
0.3268/0.356,
-0.6702/-0.7183,
0.781/0.7718,
-0.3963/-0.4124,
0.928/0.9581,
0.2762/0.295,
-0.3122/-0.3227,
0.7484/0.7195,
0.8995/0.8569,
-0.3177/-0.3031,
0.5129/0.5264,
-0.0867/-0.0782,
0.1924/0.189,
-0.0434/-0.0404,
-0.6424/-0.6672,
-0.2338/-0.2596,
-0.0864/-0.0844,
-0.1979/-0.2163,
-0.4631/-0.4482,
-0.2191/-0.2247,
-0.2082/-0.2179,
-0.4995/-0.4779,
-0.4797/-0.5109,
0.8712/0.8251,
-0.9891/-0.9042,
0.3751/0.3971,
-0.7462/-0.7907,
0.9421/0.9031,
0.4899/0.4685,
0.1141/0.1154,
-0.6318/-0.5859,
-0.2236/-0.2089,
-0.7067/-0.7544,
0.2852/0.3005,
0.1445/0.1349,
-0.3793/-0.377,
-0.1787/-0.1678,
0.6664/0.73,
-0.916/-0.9194,
-0.1612/-0.1608,
0.5656/0.5814,
0.431/0.4276,
-0.7562/-0.7203,
-0.1468/-0.1607,
0.6876/0.6922,
0.8196/0.8571,
-0.1876/-0.1883,
0.8375/0.8705,
0.2174/0.2287,
-0.1971/-0.2116,
-0.3409/-0.3316,
-0.3306/-0.3518,
-0.7478/-0.7635,
0.9505/0.9314,
0.4603/0.4861,
0.7399/0.7684,
0.052/0.0629,
0.6937/0.6948,
0.4954/0.5272,
0.7924/0.8114,
0.1901/0.1907,
-0.1699/-0.1772,
0.7955/0.7804,
0.4703/0.4284,
0.426/0.4029,
0.8226/0.8155,
-0.8088/-0.8103,
0.2226/0.2127,
-0.2015/-0.2101,
-0.7642/-0.7519,
-0.2709/-0.278,
-0.3283/-0.3461,
0.5776/0.6013,
0.6739/0.66,
-0.5712/-0.6214,
0.629/0.6387,
-0.2669/-0.238,
0.4843/0.4861,
0.4247/0.3901,
-0.9551/-0.9032,
-0.035/-0.0361,
-0.9683/-0.9838,
-0.553/-0.548,
-0.1559/-0.1332,
0.6946/0.6684,
-0.8284/-0.8578,
0.7327/0.8125,
0.1801/0.1809,
0.3647/0.3592,
0.8376/0.8425,
-0.1808/-0.1739,
-0.7266/-0.7528,
-0.6846/-0.6432,
0.4805/0.485,
-0.9507/-0.9526,
0.7725/0.8228,
-0.6172/-0.6383,
0.8526/0.8554,
0.6511/0.6552,
0.374/0.3975,
0.4661/0.486,
-0.0037/-0.0131,
-0.1604/-0.1829,
-0.3444/-0.3711,
0.3377/0.3567,
-0.6432/-0.7047,
-0.0113/-0.0139,
0.6892/0.7321,
0.7146/0.7725,
-0.5038/-0.5393,
-0.4145/-0.4077,
0.2937/0.2938,
0.7111/0.7308,
-0.7483/-0.7686,
-0.163/-0.1741,
-0.2724/-0.285,
0.5379/0.5654,
0.4524/0.3922,
0.9496/0.8931,
-0.5885/-0.6431,
-0.3144/-0.3285,
-0.6159/-0.6282,
0.0311/0.0329,
-0.3354/-0.3462,
0.561/0.5599,
0.9532/0.9479,
0.285/0.3083,
-0.6657/-0.7147,
-0.778/-0.8064,
-0.0393/-0.042,
0.4171/0.4446,
0.0309/0.0231,
-0.2264/-0.2401,
0.6054/0.639,
-0.6399/-0.6435,
-0.5834/-0.6144,
-0.198/-0.1847,
-0.7896/-0.7416,
-0.4403/-0.4627,
0.0492/0.0643,
0.0879/0.0948,
0.3111/0.301,
0.3518/0.3625,
0.7286/0.7443,
0.7292/0.7365,
0.2365/0.2513,
0.5046/0.532,
0.8668/0.8413,
-0.4229/-0.4414,
-0.4459/-0.494,
-0.2026/-0.2038,
-0.7165/-0.7614,
-0.3941/-0.4228,
-0.0858/-0.081,
-0.8738/-0.8795,
0.8578/0.9104,
-0.5861/-0.5925,
-0.0839/-0.0924,
0.1211/0.137,
0.938/0.9637,
-0.5387/-0.5203,
-0.4784/-0.4965,
0.4724/0.4526,
0.9574/0.9849,
0.9664/0.9919,
0.0403/0.0469,
0.6189/0.6512,
-0.8679/-0.9355,
-0.1148/-0.1182,
-0.7127/-0.7369,
0.6752/0.7041,
-0.1549/-0.1621,
-0.1638/-0.1799,
-0.4324/-0.4139,
-0.0685/-0.0796,
-0.5978/-0.6179,
-0.1593/-0.1451,
0.7956/0.8074,
-0.6202/-0.667,
-0.0978/-0.1128,
0.1666/0.1832,
0.8248/0.8286,
0.1845/0.1791,
0.9374/0.9509,
0.876/0.8774,
-0.3046/-0.3214,
-0.5268/-0.5294,
0.3959/0.3962,
-0.1653/-0.1311,
0.1208/0.121,
-0.9246/-0.963,
-0.2554/-0.2526,
0.9138/0.9124,
0.7549/0.7729,
-0.6611/-0.6999,
0.7274/0.7102,
-0.0058/-0.0095,
0.1273/0.1199,
0.0307/0.0449,
0.469/0.4932,
-0.9416/-0.999,
0.2004/0.2229,
-0.5255/-0.5121,
-0.86/-0.825,
-0.1371/-0.1477,
0.7006/0.6991,
0.4771/0.521,
-0.1549/-0.1687,
0.1564/0.1582,
0.6822/0.658,
-0.0083/-0.0235,
-0.6999/-0.7146,
-0.7202/-0.7257,
0.0665/0.0549,
0.0048/-0.0007,
0.5818/0.5874,
-0.907/-0.9115,
-0.5869/-0.6355,
-0.4884/-0.5096,
0.5355/0.567,
-0.1496/-0.1729,
-0.6588/-0.6498,
0.0698/0.0632,
0.1896/0.2159,
0.647/0.6593,
-0.1303/-0.1404,
-0.3055/-0.3006,
-0.4216/-0.4484,
-0.1096/-0.1066,
0.3425/0.3085,
-0.5017/-0.5115,
0.0283/0.0451,
0.6756/0.7116,
0.9218/0.9959,
-0.5319/-0.5588,
-0.1474/-0.1686,
0.3771/0.3849,
0.5867/0.6089,
-0.9627/-0.9751,
-0.7377/-0.7428,
-0.7638/-0.796,
0.2876/0.2981,
-0.6161/-0.6342,
0.1584/0.1575,
0.1745/0.1739,
0.2768/0.2747,
0.7298/0.6966,
0.7944/0.8539,
0.1888/0.1942,
-0.8881/-0.8574,
-0.1791/-0.1906,
-0.02/-0.0339,
-0.9914/-0.9817,
-0.6886/-0.6949,
-0.4935/-0.5139,
-0.0793/-0.0839,
-0.4612/-0.4595,
-0.1113/-0.109,
-0.3115/-0.3155,
-0.4177/-0.4216,
0.0979/0.0971,
-0.9753/-0.9643,
-0.9205/-0.9287,
-0.6797/-0.6594,
0.9299/0.9642,
-0.5933/-0.6191,
-0.3465/-0.3439,
0.5544/0.5494,
0.2673/0.2793,
0.7585/0.6877,
0.495/0.5105,
0.7256/0.7648,
0.8733/0.8654,
-0.3227/-0.3219,
0.195/0.184,
0.8617/0.8891,
0.8802/0.8843,
-0.1416/-0.1564,
-0.4139/-0.4714,
-0.6058/-0.5876,
0.1103/0.1009,
-0.5024/-0.5111,
0.2121/0.2181,
-0.0613/-0.0686,
-0.6122/-0.6295,
-0.8007/-0.8594,
0.2405/0.2506,
0.4524/0.4038,
0.4265/0.4213,
-0.954/-0.9706,
0.5956/0.6026,
0.4451/0.4815,
-0.1043/-0.1131,
0.1448/0.1501,
-0.2382/-0.2575,
-0.2001/-0.2154,
0.2465/0.2588,
0.5323/0.5205,
-0.9412/-0.9267,
-0.6575/-0.6561,
0.8845/0.8676,
0.9128/0.9468,
0.8183/0.8631,
-0.5328/-0.5453,
0.5405/0.5405,
0.1849/0.1987,
0.8099/0.7859,
-0.7791/-0.8119,
-0.1383/-0.1158,
0.7485/0.7662,
-0.9133/-0.8389,
0.3393/0.343,
0.4994/0.5488,
-0.3578/-0.3928,
-0.21/-0.2084,
0.3455/0.3503,
-0.108/-0.117,
-0.0357/-0.0318,
-0.4287/-0.4743,
0.6593/0.734,
0.5132/0.5346,
-0.0964/-0.0651,
0.0803/0.0894,
-0.2616/-0.2725,
0.6069/0.6716,
-0.0664/-0.0747,
0.5879/0.5942,
0.1467/0.1577,
0.1406/0.1487,
0.4607/0.4453,
-0.6562/-0.6019,
-0.4238/-0.4396,
-0.2529/-0.2886,
0.6435/0.6784,
0.5936/0.6257,
-0.5521/-0.585,
0.5814/0.5534,
0.0204/0.0183,
-0.7497/-0.6919,
0.9338/0.9668,
0.2673/0.2831,
0.9888/0.9111,
-0.7343/-0.7578,
0.3231/0.3322,
0.2827/0.3054,
0.6062/0.6187,
-0.5341/-0.5171,
0.2253/0.2431,
-0.8707/-0.8938,
-0.2361/-0.2438,
-0.4113/-0.4179,
-0.263/-0.2637,
0.1484/0.1451,
0.9282/0.9451,
-0.3556/-0.3556,
-0.4137/-0.4497,
0.0886/0.0848,
0.3891/0.4257,
-0.3023/-0.3356,
-0.1894/-0.1906,
-0.1952/-0.2024,
-0.3849/-0.37,
-0.9215/-0.9025,
0.0571/0.0669,
-0.3798/-0.4147,
-0.5314/-0.5292,
0.259/0.2676,
-0.7762/-0.7904,
0.4197/0.4675,
-0.4901/-0.4785,
-0.6934/-0.7263,
0.5029/0.4892,
-0.0018/0.0069,
0.0002/-0.0061,
0.8713/0.8373,
0.1846/0.1755,
0.4221/0.4567,
0.2033/0.2136,
0.5218/0.573,
0.9317/0.9462,
0.6286/0.6619,
0.7166/0.6752,
0.3405/0.3698,
0.8468/0.8454,
-0.0353/-0.0292,
0.2316/0.2478,
-0.2536/-0.2581,
-0.4876/-0.4804,
-0.6165/-0.6354,
0.0539/0.0549,
0.412/0.4224,
0.9756/0.9624,
0.3631/0.3679,
0.5795/0.5224,
0.7371/0.7513,
-0.5339/-0.4833,
0.107/0.0896,
-0.0408/-0.0496,
0.298/0.292,
-0.9365/-0.869,
0.3611/0.3856,
-0.5258/-0.5789,
0.4239/0.4444,
0.2408/0.2633,
0.6767/0.6898,
0.5734/0.5918,
0.1911/0.1997,
0.7625/0.8079,
-0.5907/-0.6437,
0.4426/0.4622,
0.5703/0.6085,
0.584/0.5896,
0.5257/0.527,
0.7872/0.689,
-0.106/-0.1237,
0.1821/0.1659,
-0.2241/-0.2161,
0.8055/0.8178,
-0.7457/-0.7625,
-0.7705/-0.7357,
0.9311/0.9389,
-0.6466/-0.6603,
0.7233/0.7565,
-0.5369/-0.5427,
-0.6898/-0.6566,
-0.0277/-0.0228,
0.1368/0.1162,
-0.6328/-0.6528,
-0.1615/-0.1656,
0.6434/0.6729,
0.2483/0.2581,
0.9618/0.9113,
0.9163/0.9308,
-0.4143/-0.4058,
0.2335/0.2563,
0.9328/0.951,
0.8354/0.8418,
0.9272/0.9453,
-0.7897/-0.7847,
-0.6125/-0.6222,
0.585/0.5749,
0.3338/0.3422,
0.0389/0.0389,
-0.9697/-0.9048,
0.0613/0.0642,
0.0846/0.0918,
-0.0067/-0.0035,
-0.257/-0.2781,
-0.1541/-0.1552,
0.8278/0.8361,
-0.0091/-0.0016,
0.5982/0.6199,
0.0447/0.0332,
-0.2774/-0.2486,
0.1865/0.1884,
-0.7955/-0.8112,
-0.55/-0.5253,
0.5567/0.5793,
-0.5694/-0.5896,
-0.5426/-0.5495,
0.2401/0.2512,
-0.8839/-0.8228,
0.4347/0.4601,
-0.2838/-0.3176,
-0.3833/-0.4276,
0.7645/0.7664,
0.4989/0.4885,
0.4778/0.511,
-0.726/-0.7494,
0.0901/0.0928,
0.0615/0.0642,
-0.4866/-0.5187,
0.9124/0.8918,
0.7763/0.7626,
-0.822/-0.7708,
-0.325/-0.3335,
-0.7828/-0.7907,
-0.4713/-0.4912,
-0.4171/-0.4535,
-0.6863/-0.7232,
0.5246/0.5462,
-0.9403/-0.9706,
-0.4357/-0.442,
0.3617/0.4028,
0.892/0.853,
0.0977/0.0977,
0.542/0.5416,
-0.6711/-0.7042,
-0.2545/-0.2734,
0.4639/0.466,
0.773/0.7629,
-0.558/-0.553,
0.739/0.7318,
-0.578/-0.5817,
0.2229/0.2322,
0.1401/0.1566,
-0.1113/-0.1267,
-0.7212/-0.7466,
-0.4924/-0.4598,
-0.1486/-0.1485,
-0.4024/-0.4033,
0.7578/0.7644,
0.3353/0.3685,
-0.71/-0.7303,
-0.4792/-0.475,
-0.7543/-0.7454,
-0.914/-0.9697,
0.9362/0.8858,
0.9458/0.9321,
0.6689/0.6954,
-0.3115/-0.3367,
-0.8712/-0.8576,
-0.8314/-0.8886,
-0.3516/-0.3836,
0.1746/0.1856,
-0.2432/-0.284,
0.4826/0.5208,
0.9307/0.9566,
-0.4525/-0.4479,
-0.123/-0.1432,
0.6373/0.6107,
-0.3631/-0.3666,
-0.3232/-0.3162,
0.2501/0.2183,
0.8341/0.9267,
0.8409/0.8586,
-0.5726/-0.6,
-0.3884/-0.4003,
-0.1481/-0.148,
0.6115/0.6767,
0.4874/0.5484,
0.0736/0.0816,
0.6544/0.6797,
-0.542/-0.539,
0.0271/0.0223,
-0.9922/-0.9801,
0.8139/0.8118,
0.869/0.8366,
0.1604/0.1639,
0.9928/0.943,
0.1849/0.1796,
0.5126/0.4809,
0.4543/0.4662,
0.4186/0.4337,
-0.4865/-0.5044,
-0.4134/-0.4099,
-0.3858/-0.3886,
-0.1189/-0.1305,
-0.9931/-0.981,
-0.0715/-0.0748,
0.2691/0.2661,
0.5989/0.5851,
0.8144/0.8524,
0.3697/0.4008,
-0.2678/-0.2787,
0.884/0.8854,
0.503/0.5171,
-0.4091/-0.4559,
-0.0103/-0.0189,
0.2645/0.2897,
-0.1086/-0.099,
0.3925/0.4279,
0.6865/0.7069,
-0.8285/-0.816,
-0.3916/-0.4114,
-0.328/-0.3298,
0.8704/0.8897,
-0.9758/-0.9391,
-0.6147/-0.6172,
-0.5767/-0.5885,
0.7608/0.7579,
-0.5861/-0.5934,
0.5869/0.6149,
-0.1691/-0.1827,
-0.7792/-0.7974,
-0.7029/-0.7305,
-0.1883/-0.1991,
-0.7569/-0.8153,
0.1141/0.125,
-0.1426/-0.1578,
-0.685/-0.5739,
0.1336/0.1321,
0.2099/0.2129,
0.2998/0.3257,
0.8905/0.9073,
0.3363/0.3587,
0.6906/0.742,
0.2989/0.2544,
-0.6766/-0.6823,
0.2924/0.3122,
0.5093/0.491,
0.388/0.403,
-0.2207/-0.2127,
0.6337/0.6243,
-0.2965/-0.3167,
-0.4835/-0.4787,
0.6037/0.6063,
-0.8864/-0.9294,
0.7919/0.7799,
0.5299/0.5614,
-0.5009/-0.52,
-0.3932/-0.4116,
0.2051/0.2388,
0.2457/0.2746,
-0.2191/-0.2119,
0.3266/0.3156,
-0.7404/-0.8227,
0.4812/0.4222,
-0.5109/-0.5214,
-0.5883/-0.5913,
-0.8556/-0.8811,
0.0115/0.0152,
-0.5038/-0.5115,
0.8276/0.8955,
-0.5535/-0.5472,
0.2935/0.3204,
0.3631/0.3892,
0.0683/0.055,
-0.4285/-0.4457,
0.9306/0.8665,
0.2806/0.2754,
-0.4004/-0.3628,
-0.0621/-0.0548,
-0.6545/-0.6551,
0.0101/0.0085,
-0.5787/-0.59,
-0.802/-0.8636,
-0.6522/-0.6642,
0.2391/0.2579,
-0.8179/-0.9164,
-0.962/-0.9647,
-0.8437/-0.8349,
0.7585/0.7663,
0.1664/0.1765,
0.1058/0.1068,
-0.8216/-0.7921,
-0.1028/-0.1222,
-0.9415/-0.9243,
-0.7914/-0.8218,
-0.7591/-0.8303,
0.7075/0.7591,
0.8497/0.8145,
-0.3828/-0.414,
0.255/0.2478,
0.6142/0.6518,
-0.6873/-0.6982,
0.9686/0.8973,
-0.8506/-0.8619,
0.3286/0.3524,
-0.3509/-0.341,
0.5428/0.5498,
0.6687/0.6643,
-0.992/-0.9984,
0.137/0.1311,
-0.5191/-0.5502,
-0.4712/-0.5018,
0.2645/0.2654,
-0.7271/-0.7523,
-0.919/-0.9473,
0.3614/0.3564,
-0.4123/-0.4098,
0.3532/0.3901,
-0.6656/-0.6101,
-0.4108/-0.4169,
-0.2359/-0.2424,
-0.9074/-0.9242,
-0.0374/-0.0439,
-0.2593/-0.279,
0.0605/0.0663,
0.8458/0.8184,
0.3486/0.3216,
0.2601/0.264,
0.2523/0.2661,
0.7179/0.7024,
-0.7187/-0.7315,
-0.55/-0.5575,
0.9715/0.928,
0.8142/0.8178,
-0.2279/-0.2178,
-0.2134/-0.2132,
-0.8375/-0.8328,
-0.8629/-0.8367,
-0.6912/-0.7177,
0.1459/0.1506,
-0.2586/-0.2584,
0.5481/0.5237,
-0.003/-0.0132,
0.8465/0.8555,
0.8349/0.8657,
-0.084/-0.0819,
0.5902/0.5688,
0.9402/0.9665,
0.3545/0.3765,
0.0748/0.0796,
-0.7391/-0.7592,
0.1376/0.1544,
-0.0258/-0.0215,
0.2153/0.1924,
0.3585/0.3601,
0.6065/0.6506,
0.5041/0.5256,
0.1268/0.13,
-0.044/-0.047,
0.2519/0.2419,
0.4687/0.5062,
-0.8451/-0.8714,
-0.3872/-0.3884,
-0.7714/-0.7847,
-0.2586/-0.2643,
-0.9578/-0.9953,
-0.0334/-0.0387,
-0.2555/-0.2677,
0.1084/0.105,
0.1769/0.1804,
0.2046/0.2067,
0.3872/0.3682,
-0.8081/-0.8392,
-0.6837/-0.6985,
0.8937/0.8416,
-0.2792/-0.2801,
-0.269/-0.2995,
-0.9787/-0.9593,
-0.3249/-0.3584,
-0.7122/-0.7576,
-0.8632/-0.8109,
0.2023/0.2007,
0.6687/0.7058,
-0.9779/-0.9771,
-0.4546/-0.4681,
-0.4818/-0.4838,
-0.5473/-0.5326,
-0.3666/-0.3881,
0.8799/0.9402,
0.8792/0.9143,
0.8481/0.8254,
-0.5861/-0.5489,
-0.8741/-0.9016,
0.6243/0.5898,
-0.4826/-0.528,
0.4775/0.5183,
0.1682/0.1833,
0.9184/0.971,
-0.5132/-0.5068,
-0.3222/-0.2998,
-0.4292/-0.4489,
0.3682/0.37,
0.4912/0.5168,
0.8824/0.9501,
0.2788/0.2301,
-0.2526/-0.2719,
-0.2857/-0.2646,
-0.5183/-0.5623,
0.0644/0.0586,
0.4076/0.403,
-0.8301/-0.8915,
0.01/0.0256,
0.1142/0.1094,
0.8827/0.9587,
-0.0641/-0.0783,
0.3698/0.3734,
0.5558/0.5993,
-0.1612/-0.1805,
0.8955/0.9491,
-0.4369/-0.4621,
-0.1913/-0.2142,
-0.7473/-0.7255,
0.6107/0.6788,
0.6967/0.6916,
-0.9955/-0.9269,
0.2546/0.2519,
0.0475/0.0497,
-0.5257/-0.585,
-0.2558/-0.2486,
-0.0619/-0.0542,
-0.0467/-0.0411,
-0.2747/-0.2655,
-0.2029/-0.2067,
-0.0985/-0.0881,
-0.6276/-0.6073,
-0.7277/-0.7634,
0.7979/0.8514,
0.3245/0.3356,
0.226/0.2272,
0.7302/0.7442,
-0.7979/-0.8168,
-0.1436/-0.1397,
0.2865/0.3106,
-0.7714/-0.8047,
0.8226/0.8565,
-0.7526/-0.7955,
-0.0841/-0.0802,
-0.4633/-0.5044,
0.1844/0.1765,
-0.4284/-0.4494,
-0.6033/-0.6169,
-0.122/-0.1121,
-0.9496/-0.849,
0.1519/0.1309,
-0.9695/-0.9534,
-0.0063/-0.0092,
-0.4807/-0.5005,
-0.6753/-0.7102,
-0.8227/-0.8121,
0.284/0.2708,
0.2994/0.3429,
0.0488/0.0196,
-0.9676/-0.9965,
0.1631/0.184,
-0.2978/-0.3177,
-0.384/-0.4173,
-0.9864/-0.9061,
-0.0673/-0.0783,
0.8503/0.8559,
0.8784/0.9245,
0.6526/0.6932,
0.5296/0.4936,
0.9898/0.9899,
0.7475/0.7625,
0.4429/0.4983,
0.7942/0.8087,
-0.7895/-0.8148,
0.1486/0.1412,
-0.3574/-0.3742,
0.4064/0.3948,
-0.9487/-0.9568,
0.352/0.3806,
0.8326/0.8205,
-0.2639/-0.2736,
-0.3475/-0.3798,
0.1006/0.1145,
-0.23/-0.2262,
-0.3211/-0.3462,
-0.6265/-0.622,
0.0173/0.0042,
-0.8588/-0.9406,
0.3738/0.3462,
-0.1422/-0.1529,
-0.883/-0.844,
-0.082/-0.0887,
-0.3056/-0.303,
-0.8169/-0.8552,
-0.7087/-0.6604,
-0.2279/-0.2379,
0.0464/0.0636,
0.659/0.7072,
0.4387/0.4541,
-0.6719/-0.7333,
0.4667/0.5162,
0.6173/0.6219,
-0.7605/-0.7674,
-0.042/-0.0449,
0.9729/0.9669,
-0.447/-0.4716,
-0.692/-0.7386,
0.4825/0.4939,
0.1859/0.1686,
-0.8809/-0.9003,
-0.189/-0.1932,
0.6479/0.679,
-0.8609/-0.8656,
0.9102/0.9363,
-0.0892/-0.1023,
0.4076/0.4339,
-0.9494/-0.9366,
0.4116/0.3429,
0.5967/0.6275,
-0.2643/-0.2776,
0.7567/0.8259,
-0.4488/-0.4229,
-0.1344/-0.155,
0.5171/0.5232,
-0.179/-0.164,
-0.3724/-0.3627,
0.6558/0.6738,
0.553/0.5795,
0.7072/0.7134,
0.4177/0.4225,
-0.3243/-0.3352,
-0.4856/-0.5022,
0.6488/0.633,
-0.1243/-0.1397,
0.8174/0.8391,
-0.7225/-0.7274,
-0.0933/-0.0961,
-0.8286/-0.8377,
-0.5221/-0.5338,
0.9678/0.921,
0.6753/0.6552,
0.22/0.2237,
-0.5178/-0.5338,
0.2873/0.3046,
-0.6073/-0.6271,
0.5515/0.5638,
0.839/0.8199,
-0.3882/-0.4109,
0.2305/0.248,
0.2462/0.2578,
0.5953/0.6212,
0.7642/0.7764,
0.3679/0.3882,
0.5321/0.5826,
-0.1189/-0.1263,
0.6233/0.6428,
-0.496/-0.5141,
-0.9109/-0.915,
-0.5242/-0.5715,
0.6829/0.6943,
-0.444/-0.4378,
0.9997/0.9129,
-0.5654/-0.5672,
0.9454/0.9693,
0.5487/0.5416,
0.8876/0.8913,
-0.0512/-0.0464,
-0.3314/-0.3296,
0.9186/0.8373,
-0.4479/-0.4919,
0.4342/0.4598,
0.3869/0.4096,
-0.1912/-0.1851,
-0.1848/-0.1801,
0.4828/0.4465,
-0.5124/-0.5369,
-0.1902/-0.2032,
-0.5311/-0.5697,
-0.9525/-0.945,
-0.8295/-0.8763,
0.8447/0.86,
-0.6488/-0.6888,
-0.8408/-0.8289,
0.089/0.0908,
-0.2476/-0.248,
0.2855/0.3122,
0.3052/0.3477,
-0.7935/-0.8238,
0.0443/0.0373,
-0.1622/-0.1586,
0.9426/0.9596,
-0.9421/-0.9331,
0.2203/0.2252,
0.0921/0.0959,
-0.7601/-0.7628,
-0.309/-0.3173,
-0.2363/-0.2313,
0.8657/0.8793,
-0.8544/-0.8935,
0.7812/0.7306,
0.926/0.908,
0.1727/0.1918,
0.4007/0.389,
-0.1098/-0.1255,
-0.6817/-0.665,
-0.5181/-0.5292,
-0.6598/-0.6053,
-0.7951/-0.8389,
-0.7104/-0.7466,
-0.3996/-0.4209,
-0.7732/-0.7708,
0.5351/0.5563,
-0.9507/-0.9931,
-0.199/-0.2048,
-0.4953/-0.4673,
0.1867/0.2054,
-0.3131/-0.3298,
-0.7293/-0.7043,
0.8114/0.8173,
-0.7861/-0.8194,
-0.8401/-0.8745,
-0.8946/-0.9166,
0.8188/0.8295,
-0.3875/-0.3724,
0.7467/0.7584,
-0.7642/-0.8239,
0.8884/0.8386,
0.6808/0.72,
0.7768/0.7911,
0.7529/0.786,
0.6678/0.7111,
0.3814/0.3708,
0.5823/0.6027,
-0.6787/-0.6742,
-0.5937/-0.5902,
-0.9179/-0.9034,
-0.1894/-0.175,
-0.3323/-0.3423,
0.295/0.3187,
0.4486/0.3101,
-0.1443/-0.1487,
0.6591/0.6264,
-0.5539/-0.5415,
-0.4121/-0.3981,
-0.8526/-0.8867,
0.0486/0.0599,
0.1859/0.2033,
0.2234/0.2057,
0.4869/0.4927,
-0.554/-0.5263,
0.5884/0.5873,
-0.2993/-0.3234,
0.7849/0.8102,
0.9124/0.9409,
-0.0146/-0.0102,
0.2824/0.2873,
-0.8119/-0.7697,
0.6498/0.6958,
-0.3001/-0.3018,
0.0107/0.0034,
-0.403/-0.4089,
0.9559/0.9917,
-0.0193/-0.0254,
-0.5875/-0.6401,
-0.764/-0.8499,
-0.1696/-0.19,
0.6876/0.7046,
-0.9905/-0.946,
0.381/0.3385,
0.332/0.3667,
0.9398/0.9803,
-0.3675/-0.4129,
0.2893/0.2971,
-0.7446/-0.7605,
0.2173/0.2371,
-0.4394/-0.4592,
0.173/0.1739,
0.0748/0.094,
-0.8209/-0.8473,
0.1592/0.1807,
0.8931/0.9262,
-0.5214/-0.5592,
0.6168/0.6377,
0.4705/0.4644,
-0.6112/-0.6474,
-0.6505/-0.7091,
-0.3691/-0.3935,
-0.5832/-0.5948,
-0.356/-0.3736,
0.5214/0.5522,
0.8988/0.7961,
-0.8426/-0.854,
-0.2169/-0.2193,
0.3629/0.3992,
0.807/0.7958,
-0.2355/-0.2408,
0.3086/0.3197,
-0.9054/-0.936,
-0.6681/-0.6886,
0.3313/0.3475,
-0.8678/-0.875,
-0.4118/-0.3951,
-0.3815/-0.3924,
0.8099/0.8811,
-0.0234/-0.0242,
-0.2042/-0.2223,
-0.302/-0.3045,
-0.1852/-0.2134,
0.1186/0.0945,
-0.4567/-0.4944,
-0.5051/-0.5176,
0.8402/0.8511,
-0.0473/-0.044,
-0.4029/-0.4218,
0.9887/0.9966,
0.9018/0.9198,
0.3083/0.2918,
-0.2566/-0.2575,
-0.3545/-0.3731,
-0.465/-0.4732,
-0.3578/-0.3859,
-0.1672/-0.1493,
-0.3796/-0.3938,
0.3732/0.4117,
-0.6641/-0.71,
0.2762/0.2945,
0.4777/0.4831,
-0.9216/-0.995,
-0.2955/-0.3173,
0.1389/0.1045,
-0.9206/-0.8624,
-0.2266/-0.2241,
-0.3007/-0.3064,
0.9258/0.8437,
-0.7029/-0.7283,
-0.5776/-0.559,
0.3178/0.2995,
-0.2507/-0.2731,
0.3207/0.3398,
0.2685/0.2762,
0.3955/0.4505,
-0.7954/-0.7661,
-0.3685/-0.3729,
0.5228/0.4994,
0.9371/0.9468,
-0.0993/-0.1048,
0.0326/0.0334,
0.6462/0.6328,
0.1396/0.1531,
0.6223/0.6067,
0.2935/0.2891,
-0.4395/-0.4227,
0.3221/0.3323,
-0.2047/-0.2269,
0.747/0.7727,
0.1641/0.1657,
-0.6441/-0.7096,
0.6925/0.7381,
-0.7594/-0.7789,
-0.3413/-0.3494,
-0.7533/-0.7327,
0.3623/0.3645,
-0.6377/-0.6907,
0.0082/-0.0043,
0.7554/0.7703,
-0.5362/-0.4829,
0.3643/0.3603,
-0.8635/-0.927,
0.1977/0.2223,
0.802/0.8463,
-0.0059/-0.0146,
0.5454/0.5682,
-0.8514/-0.8249,
-0.7046/-0.7162,
0.8413/0.7919,
0.5755/0.6051,
0.3817/0.3428,
0.7057/0.7216,
0.3136/0.3224,
-0.0547/-0.0522,
-0.5664/-0.5869,
-0.2124/-0.1896,
-0.595/-0.6052,
0.1455/0.1637,
-0.3576/-0.3608,
0.5869/0.5815,
-0.4164/-0.4313,
-0.0984/-0.109,
0.3165/0.3012,
-0.2153/-0.2256,
0.536/0.5085,
-0.652/-0.6907,
0.468/0.4951,
-0.9688/-0.9217,
0.3619/0.3839,
0.6757/0.7166,
0.6246/0.6354,
-0.723/-0.7311,
0.5578/0.5777,
0.2221/0.2404,
-0.5942/-0.6255,
-0.48/-0.4755,
-0.5603/-0.5561,
-0.4991/-0.5072,
-0.9276/-0.8714,
0.1727/0.1923,
-0.3324/-0.3573,
0.7134/0.7384,
0.1188/0.1262,
-0.8622/-0.8507,
-0.0269/-0.0259,
-0.4265/-0.4299,
-0.0049/-0.0035,
-0.2686/-0.2773,
0.5769/0.5948,
0.1048/0.1079,
-0.3953/-0.4127,
0.3023/0.3211,
0.8622/0.8897,
-0.8841/-0.8985,
-0.3378/-0.3629,
-0.264/-0.2763,
-0.3284/-0.318,
-0.7733/-0.8326,
-0.0066/-0.0083,
0.3908/0.3928,
-0.1579/-0.1728,
0.6579/0.6719,
-0.3707/-0.3743,
-0.723/-0.7811,
-0.9446/-0.9681,
-0.0428/-0.0427,
-0.485/-0.4963,
-0.8904/-0.7962,
0.5047/0.5293,
0.5865/0.6122,
0.0857/0.0876,
-0.0927/-0.1026,
0.9118/0.912,
-0.6693/-0.6644,
0.1582/0.1505,
-0.0005/-0.0153,
-0.4834/-0.4858,
0.2714/0.2698,
-0.5291/-0.5566,
0.8161/0.7571,
0.4304/0.4289,
0.0972/0.096,
-0.5347/-0.5101,
0.3866/0.3832,
-0.0226/-0.0283,
0.6555/0.6604,
0.3445/0.3568,
-0.5817/-0.6179,
0.1996/0.2001,
0.8667/0.8491,
-0.9486/-0.9681,
-0.181/-0.1765,
0.4025/0.4356,
0.1107/0.1261,
-0.0062/0.0052,
-0.4208/-0.4404,
0.7162/0.7455,
-0.9566/-0.9893,
-0.932/-0.8767,
-0.9917/-0.9779,
-0.5263/-0.5592,
0.8549/0.9056,
0.9386/0.9591,
-0.9149/-0.9064,
0.3693/0.3509,
-0.6814/-0.7046,
-0.564/-0.6046,
0.1873/0.1822,
0.2993/0.3028,
-0.9073/-0.9374,
-0.6557/-0.6644,
0.5796/0.5589,
0.7497/0.7526,
0.1385/0.1592,
0.2812/0.2482,
0.5922/0.5733,
0.7755/0.7683,
-0.6512/-0.6572,
0.9543/0.9899,
0.0626/0.0714,
0.0481/0.0511,
-0.8079/-0.8241,
-0.139/-0.153,
0.2082/0.2129,
-0.6636/-0.6297,
0.7237/0.7288,
0.2006/0.2214,
0.3177/0.3158,
0.4158/0.4461,
-0.8716/-0.9174,
0.3218/0.3497,
0.349/0.3299,
0.8299/0.8196,
0.4012/0.4396,
-0.8308/-0.8453,
0.1403/0.1425,
0.9368/0.964,
-0.6192/-0.6114,
0.7733/0.8325,
-0.0645/-0.0641,
0.4099/0.4419,
-0.7414/-0.7463,
-0.3846/-0.4331,
0.513/0.5244,
0.3542/0.3566,
0.2688/0.2619,
0.1706/0.1833,
0.5002/0.4459,
-0.8533/-0.8871,
-0.4425/-0.4723,
0.9111/0.9295,
0.5495/0.5174,
0.886/0.9339,
-0.6496/-0.6528,
0.2619/0.2806,
-0.1642/-0.1856,
-0.1645/-0.1777,
0.9043/0.9063,
-0.8966/-0.8347,
0.7331/0.7511,
0.9851/0.9697,
0.7024/0.6897,
0.6268/0.6018,
-0.0255/-0.0225,
0.9553/0.9083,
-0.1573/-0.1525,
-0.468/-0.4525,
-0.033/-0.0401,
-0.8834/-0.9386,
0.7528/0.779,
0.8065/0.802,
-0.4679/-0.4742,
-0.7995/-0.7851,
-0.8758/-0.9484,
-0.7684/-0.7907,
-0.4265/-0.4116,
-0.0802/-0.0869,
-0.64/-0.6187,
-0.3548/-0.3588,
0.3648/0.3579,
0.2341/0.2291,
0.9794/0.9348,
-0.7815/-0.772,
0.6408/0.6821,
-0.179/-0.2031,
0.5728/0.6212,
0.9049/0.9091,
-0.8223/-0.875,
-0.7436/-0.7263,
0.5975/0.5806,
-0.566/-0.4908,
0.094/0.0962,
-0.2593/-0.2757,
-0.7138/-0.6553,
-0.1875/-0.1715,
-0.6541/-0.6889,
0.6369/0.6444,
-0.763/-0.7714,
-0.8937/-0.9,
0.8698/0.8444,
-0.2113/-0.2125,
-0.808/-0.8173,
-0.8167/-0.8395,
-0.4353/-0.4519,
0.9414/0.9497,
-0.6452/-0.6599,
-0.7249/-0.743,
0.1433/0.1505,
0.2615/0.2777,
0.372/0.3848,
-0.9001/-0.8811,
0.5618/0.6084,
0.443/0.4562,
-0.8535/-0.8457,
-0.1695/-0.183,
0.5186/0.5345,
0.4587/0.4702,
-0.3341/-0.3447,
0.8537/0.8514,
-0.7497/-0.7379,
-0.5183/-0.4957,
0.347/0.3668,
-0.0342/-0.0334,
-0.3998/-0.4148,
-0.276/-0.2726,
-0.799/-0.7718,
0.471/0.4874,
-0.858/-0.8673,
-0.7625/-0.7879,
-0.6891/-0.724,
0.7168/0.7369,
-0.029/-0.0077,
-0.237/-0.2387,
-0.9564/-0.9942,
0.9371/0.9892,
0.7712/0.793,
0.1346/0.1542,
0.3268/0.3666,
-0.4647/-0.4679,
-0.4998/-0.5372,
-0.8413/-0.802,
-0.5183/-0.5029,
-0.8893/-0.9282,
0.9411/0.9294,
-0.8731/-0.8516,
-0.7669/-0.7489,
0.5133/0.5007,
-0.3648/-0.3924,
-0.1139/-0.1208,
-0.8316/-0.8625,
0.5133/0.5017,
-0.6089/-0.6397,
0.2309/0.2389,
0.7295/0.7783,
0.7723/0.7046,
0.9672/0.9982,
-0.7809/-0.8048,
0.2075/0.209,
0.0047/0.0067,
0.8979/0.9083,
-0.2881/-0.3257,
0.8252/0.9008,
-0.8717/-0.8686,
0.371/0.379,
0.2736/0.2779,
-0.4911/-0.5164,
-0.8628/-0.8329,
0.7808/0.7666,
0.3645/0.3571,
0.9675/0.9402,
0.0623/0.0696,
0.8837/0.8777,
-0.74/-0.7468,
-0.0938/-0.105,
-0.9702/-0.9178,
0.2243/0.1897,
-0.4929/-0.5289,
0.3574/0.358,
-0.3887/-0.3946,
-0.1968/-0.1658,
-0.2931/-0.2822,
0.2003/0.1749,
0.1174/0.1189,
-0.0262/-0.0292,
-0.1371/-0.1542,
-0.4435/-0.4683,
-0.4085/-0.4004,
0.3967/0.4364,
0.755/0.8251,
0.5458/0.5315,
-0.2195/-0.2316,
-0.1695/-0.1675,
-0.6444/-0.6382,
-0.0389/-0.0392,
0.3558/0.362,
-0.1322/-0.1406,
-0.498/-0.5089,
0.6365/0.5656,
0.487/0.4718,
-0.5751/-0.5852,
0.2493/0.2796,
0.5604/0.5876,
-0.9398/-0.967,
-0.6144/-0.6465,
0.444/0.4422,
-0.2191/-0.2364,
0.5268/0.5397,
0.7267/0.7632,
-0.6033/-0.6197,
0.9971/0.9835,
-0.6064/-0.6214,
0.4945/0.5037,
-0.4508/-0.4215,
0.2538/0.2522,
-0.5184/-0.4724,
0.3992/0.4353,
-0.3902/-0.4007,
0.0527/0.0544,
0.8543/0.8778,
-0.7947/-0.7949,
0.7733/0.8111,
0.8407/0.9117,
-0.788/-0.7684,
-0.5295/-0.54,
0.6206/0.6097,
0.2613/0.2703,
-0.7219/-0.7276,
-0.4481/-0.4407,
-0.1097/-0.1139,
0.1357/0.1595,
0.3955/0.4226,
0.8703/0.8244,
-0.1087/-0.1034,
-0.2178/-0.241,
-0.0231/-0.028,
0.3628/0.3379,
-0.6262/-0.6257,
-0.2803/-0.296,
-0.1269/-0.1459,
0.4154/0.4434,
-0.5531/-0.5619,
-0.4242/-0.4575,
0.3836/0.3719,
0.9484/0.9603,
-0.1088/-0.1019,
-0.6733/-0.7224,
0.2349/0.2354,
0.44/0.4495,
-0.4617/-0.485,
0.6827/0.6903,
-0.0382/-0.0562,
-0.5004/-0.4805,
-0.8997/-0.909,
0.4049/0.417,
0.5765/0.6205,
-0.1571/-0.1475,
-0.2186/-0.2442,
-0.1564/-0.1783,
0.9324/0.9011,
0.2626/0.2705,
0.6354/0.6543,
0.2753/0.2676,
0.484/0.4954,
0.3856/0.3931,
0.1569/0.1603,
0.7285/0.8031,
-0.0105/-0.0107,
0.5265/0.5549,
-0.2589/-0.2507,
0.0785/0.0876,
-0.533/-0.5683,
-0.839/-0.8308,
-0.5898/-0.5937,
0.7848/0.7332,
0.3375/0.3351,
0.8046/0.8345,
0.683/0.7031,
0.0113/-0.0009,
0.8869/0.8774,
0.7529/0.7513,
0.632/0.6856,
0.1104/0.0977,
0.6748/0.6482,
0.662/0.6166,
-0.8169/-0.8043,
-0.771/-0.7658,
-0.434/-0.4738,
-0.4559/-0.4966,
0.6686/0.6755,
0.5325/0.5502,
-0.9266/-0.9109,
0.7034/0.7624,
-0.2417/-0.2402,
-0.7037/-0.747,
0.8696/0.8373,
-0.0385/-0.0191,
-0.8582/-0.9121,
-0.8282/-0.7925,
-0.0619/-0.0759,
-0.3566/-0.3594,
-0.0071/-0.0094,
-0.6528/-0.6322,
-0.7946/-0.7789,
-0.4576/-0.436,
0.2741/0.2554,
-0.7409/-0.7639,
0.4427/0.4157,
0.6298/0.6832,
-0.8641/-0.8961,
0.7143/0.7133,
0.4683/0.513,
-0.9544/-0.9596,
-0.3129/-0.294,
0.1782/0.1852,
-0.3798/-0.4014,
-0.2684/-0.3088,
0.7709/0.7951,
0.0686/0.0744,
-0.8395/-0.8385,
0.1121/0.101,
-0.5611/-0.5795,
0.8077/0.7372,
0.2003/0.1893,
0.4673/0.4481,
0.9675/0.983,
0.2936/0.3126,
-0.0423/-0.056,
-0.5248/-0.5442,
-0.5732/-0.6058,
-0.2284/-0.2487,
0.1586/0.1588,
0.9011/0.9293,
0.7655/0.804,
-0.8946/-0.9448,
0.1389/0.1473,
0.5689/0.5925,
-0.1106/-0.1028,
-0.4366/-0.4059,
0.6426/0.6682,
-0.1432/-0.1456,
0.2174/0.2367,
-0.4711/-0.4841,
-0.822/-0.8006,
0.6934/0.6979,
-0.636/-0.6042,
-0.467/-0.4592,
0.7064/0.7034,
-0.2754/-0.2794,
-0.0809/-0.0742,
0.975/0.9837,
0.0188/0.0117,
0.5057/0.526,
0.4308/0.4421,
-0.7141/-0.7784,
0.2487/0.2508,
-0.4527/-0.4742,
-0.3993/-0.4168,
-0.0769/-0.0674,
0.5546/0.5434,
0.7189/0.729,
-0.9753/-0.999,
-0.5729/-0.6262,
0.6173/0.5699,
0.0663/0.0815,
-0.2386/-0.2473,
0.9888/0.979,
0.5573/0.5972,
-0.5496/-0.5682,
0.4328/0.4467,
-0.4575/-0.437,
-0.0312/-0.022,
0.7445/0.7929,
0.2923/0.335,
0.149/0.1632,
0.0193/0.0239,
-0.2783/-0.2891,
0.6178/0.6525,
-0.5958/-0.618,
0.174/0.1772,
-0.3412/-0.3121,
-0.2057/-0.2152,
0.8682/0.8967,
0.2164/0.2111,
-0.4011/-0.4309,
-0.1716/-0.1879,
0.3523/0.3601,
0.5732/0.6146,
0.9022/0.9132,
0.6338/0.6599,
-0.0533/-0.056,
-0.9802/-0.9975,
-0.2472/-0.2571,
0.9391/0.9452,
-0.6384/-0.5919,
0.6313/0.6536,
-0.3705/-0.3895,
0.9184/0.9647,
-0.491/-0.5305,
-0.9467/-0.9829,
-0.5035/-0.4735,
-0.6292/-0.6444,
-0.5697/-0.5802,
-0.1243/-0.1258,
-0.295/-0.2985,
-0.9498/-0.8948,
-0.3793/-0.3882,
0.3243/0.3525,
-0.559/-0.5543,
-0.6361/-0.6378,
-0.5066/-0.4931,
-0.8223/-0.8427,
0.7495/0.663,
-0.3141/-0.3309,
-0.0472/-0.0667,
-0.1099/-0.1247,
0.1027/0.1069,
-0.7377/-0.7736,
-0.5632/-0.5399,
0.125/0.1281,
0.2189/0.2318,
-0.0669/-0.0662,
-0.4185/-0.4557,
-0.7968/-0.8843,
-0.7917/-0.8652,
-0.3407/-0.3657,
0.4859/0.5275,
0.3484/0.3839,
0.3285/0.3283,
0.8538/0.8485,
0.4997/0.4568,
-0.1599/-0.1707,
-0.0151/-0.0175,
0.0042/0.0157,
-0.1295/-0.1154,
0.1068/0.1157,
-0.8688/-0.8767,
-0.9059/-0.9004,
0.9834/0.9674,
-0.8353/-0.7145,
-0.9258/-0.9306,
-0.2655/-0.2725,
0.6336/0.6453,
-0.3117/-0.3308,
-0.3656/-0.3599,
-0.5213/-0.5502,
-0.2826/-0.2949,
0.1409/0.1548,
0.586/0.5373,
-0.0485/-0.0409,
0.6184/0.6562,
0.6119/0.6097,
-0.7257/-0.7574,
0.3174/0.3271,
0.4576/0.4777,
0.4038/0.3965,
0.5471/0.5681,
0.4711/0.5123,
0.303/0.3039,
0.5216/0.5442,
-0.0557/-0.0606,
0.7553/0.7423,
0.2604/0.2672,
-0.4213/-0.4534,
-0.9224/-0.9887,
0.5447/0.5478,
0.5651/0.5799,
0.1329/0.1357,
-0.3854/-0.4078,
0.6511/0.5989,
-0.4143/-0.3982,
0.1743/0.1837,
0.7019/0.7441,
0.7248/0.7254,
-0.3441/-0.3799,
-0.5322/-0.5275,
0.4468/0.4644,
0.1674/0.1411,
0.8289/0.8584,
-0.1774/-0.1835,
0.109/0.1223,
-0.1647/-0.1858,
0.2202/0.2334,
-0.5754/-0.5949,
0.1814/0.2107,
-0.1113/-0.1308,
0.3549/0.3442,
0.6716/0.7256,
-0.1619/-0.1797,
0.4702/0.4591,
-0.664/-0.5632,
-0.1007/-0.12,
-0.5666/-0.5832,
0.4389/0.4564,
-0.2087/-0.2237,
0.3976/0.3999,
0.9429/0.9552,
-0.9578/-0.9851,
-0.0578/-0.0561,
0.7047/0.7434,
-0.2419/-0.2584,
-0.392/-0.4011,
-0.4926/-0.5073,
0.187/0.1977,
0.5322/0.5706,
0.3273/0.337,
0.5393/0.4933,
-0.1844/-0.201,
-0.7663/-0.7556,
0.5268/0.5305,
-0.1735/-0.1753,
-0.2484/-0.2576,
0.166/0.1538,
0.7357/0.7742,
0.6036/0.5641,
-0.0505/-0.0476,
-0.7745/-0.7281,
-0.8746/-0.9012,
0.7717/0.8109,
0.8009/0.8365,
-0.5617/-0.5932,
-0.4639/-0.4942,
-0.5382/-0.6123,
-0.8881/-0.8751,
-0.0554/-0.0751,
-0.0956/-0.1071,
0.3378/0.3417,
-0.0207/-0.025,
0.0501/0.0822,
-0.6888/-0.7436,
-0.3414/-0.3232,
-0.3915/-0.4036,
-0.4676/-0.5027,
-0.3297/-0.3423,
-0.5975/-0.6015,
0.7285/0.6938,
-0.367/-0.3988,
0.735/0.7911,
-0.0467/-0.0718,
-0.5882/-0.5943,
-0.7741/-0.7785,
-0.5123/-0.5412,
-0.7118/-0.6835,
0.6863/0.7413,
-0.1131/-0.107,
-0.5746/-0.5582,
-0.4715/-0.4962,
-0.5874/-0.5812,
-0.4236/-0.4329,
0.2663/0.2561,
0.7813/0.7024,
0.4151/0.4065,
0.935/0.9463,
-0.0823/-0.085,
0.4156/0.4126,
0.0259/0.0248,
-0.6372/-0.6938,
0.3544/0.3499,
0.4044/0.4354,
-0.5842/-0.5782,
0.1398/0.1492,
-0.3472/-0.3468,
-0.78/-0.7972,
0.8519/0.8596,
-0.5945/-0.5899,
-0.3186/-0.3394,
0.5902/0.5989,
0.663/0.6651,
-0.0798/-0.0644,
-0.2468/-0.2559,
-0.2259/-0.2331,
0.5283/0.5309,
-0.5929/-0.6149,
0.0034/0.007,
-0.3016/-0.3227,
0.0865/0.0785,
-0.6565/-0.6778,
-0.4899/-0.532,
-0.7018/-0.7011,
0.0353/0.0322,
-0.9715/-0.9831,
-0.6133/-0.6938,
-0.6823/-0.6964,
-0.7324/-0.7739,
-0.8667/-0.8849,
-0.3097/-0.3072,
-0.5467/-0.5317,
-0.732/-0.7707,
-0.3634/-0.4248,
0.8274/0.8886,
-0.1729/-0.1626,
-0.7451/-0.7871,
-0.6288/-0.5987,
0.5688/0.6116,
0.9126/0.9262,
0.9545/0.984,
0.6336/0.7068,
0.5238/0.5122,
0.7625/0.7834,
0.5887/0.6445,
-0.7554/-0.722,
0.678/0.6895,
-0.5378/-0.5306,
0.4405/0.477,
-0.8951/-0.8861,
0.1236/0.1417,
0.1642/0.1863,
-0.6525/-0.6855,
-0.337/-0.3386,
-0.6527/-0.6378,
-0.0633/-0.0672,
0.5677/0.584,
-0.8929/-0.8586,
-0.5915/-0.6061,
0.0184/0.0145,
-0.6077/-0.601,
-0.7284/-0.7292,
0.1869/0.1924,
0.6417/0.6564,
-0.3349/-0.3263,
-0.455/-0.4431,
-0.6308/-0.5952,
-0.899/-0.9531,
-0.6958/-0.6475,
-0.025/-0.0434,
0.5325/0.5699,
0.1318/0.1409,
-0.369/-0.3779,
-0.0917/-0.1029,
0.8956/0.8536,
-0.3993/-0.4219,
-0.5418/-0.6014,
0.6689/0.7357,
0.1291/0.1643,
-0.2751/-0.2885,
-0.7257/-0.7504,
-0.2817/-0.3034,
-0.6001/-0.6166,
0.442/0.4467,
-0.792/-0.8299,
-0.6975/-0.7451,
0.9553/0.9985,
0.7197/0.7353,
-0.1973/-0.1744,
0.2477/0.2446,
0.5301/0.471,
-0.3302/-0.3295,
-0.9191/-0.8363,
-0.3658/-0.376,
-0.9283/-0.9468,
0.0533/0.0611,
0.4918/0.5472,
-0.5042/-0.5473,
0.6353/0.6248,
0.9191/0.9688,
-0.8106/-0.8151,
0.3045/0.3304,
0.7589/0.7935,
-0.1258/-0.1438,
0.3799/0.3393,
-0.7279/-0.658,
-0.4042/-0.3893,
-0.1935/-0.1989,
0.0854/0.0956,
0.9175/0.9202,
-0.0507/-0.0641,
0.654/0.6499,
0.0179/0.0232,
-0.2477/-0.276,
-0.7116/-0.7067,
-0.3401/-0.3031,
0.324/0.3456,
-0.1186/-0.1268,
0.8071/0.8214,
-0.6019/-0.5902,
0.1888/0.1867,
0.7241/0.7217,
-0.6615/-0.6333,
-0.8242/-0.8886,
-0.6067/-0.6264,
-0.455/-0.4326,
0.1561/0.1709,
0.9255/0.9153,
0.2381/0.2553,
0.563/0.591,
0.6612/0.6891,
-0.0511/-0.0529,
0.7983/0.7678,
-0.1942/-0.2199,
-0.5857/-0.591,
-0.9727/-0.9716,
0.0656/0.0731,
-0.9776/-0.9925,
0.4361/0.4437,
-0.8898/-0.9233,
-0.2848/-0.2644,
0.2352/0.2272,
-0.8416/-0.8594,
0.0372/0.0375,
-0.6143/-0.589,
0.5368/0.5148,
-0.0823/-0.0858,
0.54/0.5383,
-0.5279/-0.5574,
0.0152/0.0168,
-0.3517/-0.3807,
-0.4252/-0.4131,
0.1898/0.1734,
0.8616/0.8974,
-0.4928/-0.4702,
0.199/0.2146,
-0.7653/-0.7883,
-0.1254/-0.1174,
-0.5799/-0.5671,
-0.607/-0.5938,
0.8408/0.9176,
0.4358/0.4733,
-0.0122/-0.0106,
0.7562/0.7909,
0.176/0.1832,
-0.762/-0.8202,
0.0133/0.013,
0.1404/0.1512,
0.3851/0.3958,
-0.3606/-0.3638,
0.6241/0.655,
0.4646/0.4606,
-0.0522/-0.0568,
-0.5351/-0.5586,
-0.8076/-0.7131,
-0.1485/-0.1655,
0.6046/0.5567,
0.9416/0.9688,
-0.0605/-0.0828,
0.2736/0.2851,
-0.3516/-0.3898,
0.9375/0.9836,
0.9561/0.9487,
0.4814/0.4769,
0.5939/0.5737,
-0.2005/-0.1843,
0.8813/0.8882,
0.914/0.9666,
-0.5979/-0.6017,
-0.5714/-0.5989,
0.7258/0.7071,
0.8375/0.8826,
0.2207/0.2348,
-0.2186/-0.2503,
0.026/0.0403,
-0.3974/-0.4136,
-0.4222/-0.4047,
0.6628/0.6116,
0.7293/0.7402,
0.0795/0.0755,
-0.2677/-0.2619,
-0.8503/-0.8634,
-0.0618/-0.0791,
-0.1412/-0.1377,
0.435/0.4496,
-0.287/-0.325,
0.9007/0.9116,
0.7799/0.7704,
-0.2377/-0.2152,
0.2949/0.2829,
0.6419/0.6013,
-0.9881/-0.9473,
-0.0035/-0.0057,
0.2711/0.2656,
0.2191/0.2371,
-0.8475/-0.864,
0.7509/0.7699,
0.6195/0.6554,
-0.4754/-0.519,
-0.5529/-0.5687,
-0.8377/-0.858,
-0.6211/-0.6975,
-0.4217/-0.4525,
-0.7137/-0.6486,
0.5512/0.5784,
0.7117/0.7582,
0.1128/0.1284,
0.1141/0.1182,
0.4/0.4275,
0.9825/0.9858,
-0.4597/-0.4967,
-0.8122/-0.8012,
-0.8974/-0.929,
-0.1582/-0.158,
-0.7206/-0.7752,
-0.1951/-0.1989,
0.3438/0.3704,
0.8843/0.8846,
0.3555/0.3863,
-0.9575/-0.894,
-0.6765/-0.7475,
-0.0036/0.0005,
-0.6519/-0.6764,
0.943/0.953,
0.3592/0.3493,
0.3984/0.3896,
0.7176/0.7565,
-0.9025/-0.8485,
0.4159/0.4531,
-0.6917/-0.6965,
0.7059/0.7201,
0.343/0.3293,
-0.9575/-0.9839,
-0.5301/-0.5439,
0.6209/0.6521,
0.9668/0.9915,
0.0826/0.0833,
-0.233/-0.2495,
0.442/0.3519,
0.042/0.0413,
0.6293/0.6774,
0.7223/0.7698,
0.83/0.8755,
0.7734/0.7687,
-0.8361/-0.8657,
-0.6875/-0.7814,
0.5775/0.6099,
0.2467/0.2522,
-0.7739/-0.6956,
-0.0786/-0.0787,
0.1552/0.1585,
0.6998/0.7136,
-0.1181/-0.1324,
-0.3739/-0.3957,
0.527/0.5566,
0.6808/0.7188,
0.2013/0.181,
0.2994/0.2928,
-0.1085/-0.1128,
0.1046/0.12,
0.7/0.7214,
-0.2833/-0.2951,
0.1734/0.1704,
0.5963/0.5761,
-0.7527/-0.7748,
-0.6706/-0.6359,
0.0658/0.0684,
-0.4972/-0.4786,
-0.2202/-0.2165,
-0.6659/-0.6479,
-0.4348/-0.4827,
-0.7422/-0.7599,
0.7218/0.7606,
-0.7777/-0.8259,
0.7674/0.7657,
-0.7321/-0.7599,
-0.5791/-0.5886,
-0.8743/-0.9064,
-0.6004/-0.6042,
-0.0859/-0.0647,
0.9782/0.9283,
0.1758/0.1582,
-0.4451/-0.4699,
-0.8653/-0.8422,
-0.3062/-0.3172,
-0.5622/-0.6208,
-0.223/-0.2038,
0.3166/0.2728,
-0.74/-0.8111,
-0.1629/-0.1588,
-0.5404/-0.5195,
-0.1061/-0.1186,
-0.9409/-0.9418,
0.628/0.6453,
0.5177/0.4933,
-0.7151/-0.7054,
0.7992/0.8095,
0.5003/0.4683,
-0.4546/-0.4967,
-0.7851/-0.7749,
0.6743/0.6484,
-0.5777/-0.6004,
0.3694/0.3723,
-0.8664/-0.8443,
-0.8854/-0.9218,
-0.4535/-0.4834,
-0.7958/-0.7535,
0.5638/0.5719,
0.4703/0.4872,
0.8358/0.8805,
0.6178/0.6149,
-0.8487/-0.8895,
-0.8546/-0.8911,
0.3087/0.3518,
-0.4632/-0.4536,
0.0988/0.1164,
0.8958/0.9703,
0.5526/0.5896,
0.1626/0.183,
-0.734/-0.7081,
0.8912/0.9056,
0.8701/0.9273,
0.108/0.1013,
-0.5355/-0.5133,
0.4152/0.4201,
0.9661/0.9518,
-0.5281/-0.4736,
0.833/0.8581,
-0.2378/-0.2522,
0.0951/0.095,
-0.9864/-0.9828,
0.0171/-0.0036,
0.8493/0.8639,
-0.5826/-0.5895,
0.9192/0.9393,
0.4612/0.476,
-0.318/-0.3207,
0.5733/0.5742,
0.5963/0.5772,
-0.3754/-0.3726,
0.695/0.7753,
-0.5884/-0.6581,
0.2298/0.2414,
-0.4748/-0.489,
0.6051/0.5881,
-0.7922/-0.8216,
0.8552/0.8545,
0.2146/0.2217,
-0.9381/-0.9028,
-0.614/-0.5798,
-0.9/-0.8943,
-0.2006/-0.2084,
-0.7336/-0.7719,
0.0347/0.053,
0.0476/0.0538,
0.6768/0.5925,
-0.8191/-0.8574,
-0.6325/-0.6516,
0.1711/0.162,
0.7656/0.8359,
-0.6211/-0.6324,
-0.5339/-0.5735,
0.2443/0.2517,
-0.2452/-0.233,
-0.4137/-0.3987,
-0.1697/-0.1741,
0.395/0.4088,
0.3151/0.304,
-0.2991/-0.318,
0.1846/0.211,
-0.3515/-0.3612,
-0.6189/-0.6519,
0.9083/0.7915,
0.3852/0.3845,
-0.8078/-0.7827,
0.6802/0.6562,
-0.2441/-0.2676,
0.821/0.8163,
-0.0125/-0.0086,
-0.6468/-0.6904,
-0.1326/-0.1071,
-0.6704/-0.6789,
-0.7247/-0.6727,
-0.3281/-0.3206,
0.1133/0.1203,
0.7643/0.7604,
-0.7414/-0.7741,
0.5142/0.5488,
0.8181/0.8586,
-0.7514/-0.8001,
0.3286/0.3479,
-0.7783/-0.7817,
-0.7324/-0.7283,
-0.6239/-0.6529,
0.5435/0.5406,
-0.7965/-0.7745,
0.8567/0.8989,
-0.4677/-0.5148,
0.2918/0.2958,
-0.801/-0.8405,
0.2439/0.2531,
0.2587/0.267,
-0.7148/-0.7566,
0.6953/0.7403,
-0.6726/-0.703,
0.0168/0.016,
0.9086/0.999,
0.2259/0.2337,
0.1212/0.1319,
0.6637/0.6861,
0.0803/0.0861,
0.4825/0.5179,
0.6944/0.692,
-0.6802/-0.7059,
0.0149/0.0071,
0.6206/0.6293,
-0.1036/-0.1125,
-0.2754/-0.3171,
0.7462/0.7956,
0.5711/0.5956,
0.7638/0.7733,
0.474/0.4904,
-0.4092/-0.4365,
-0.3937/-0.4165,
0.7646/0.7868,
-0.9238/-0.9221,
0.2206/0.2245,
-0.274/-0.2785,
0.0706/0.0834,
0.0827/0.0835,
0.1633/0.1926,
0.9923/0.9695,
-0.5904/-0.5965,
-0.5061/-0.5086,
0.0399/0.043,
0.0973/0.0894,
0.6774/0.652,
-0.2335/-0.2542,
0.3089/0.3314,
-0.1111/-0.1098,
0.4695/0.4673,
-0.2374/-0.245,
-0.1491/-0.136,
-0.0499/-0.0519,
0.2042/0.2182,
0.3007/0.3139,
0.0456/0.0494,
0.8737/0.8944,
-0.437/-0.4671,
-0.6668/-0.6608,
-0.6614/-0.6636,
0.0713/0.0752,
-0.8162/-0.8273,
0.8619/0.8262,
0.3744/0.3731,
-0.7705/-0.7776,
0.9409/0.9638,
0.6118/0.6583,
0.3939/0.4054,
-0.4998/-0.5314,
-0.0461/-0.0462,
0.0131/0.0208,
0.1092/0.1313,
0.2429/0.266,
-0.2511/-0.2599,
-0.7222/-0.6941,
0.0631/0.0687,
-0.6328/-0.6512,
0.9058/0.9391,
0.4168/0.4626,
-0.2996/-0.2909,
-0.7321/-0.751,
0.5051/0.5458,
0.8056/0.7621,
-0.006/-0.0097,
-0.8001/-0.8422,
-0.322/-0.3407,
0.311/0.3188,
-0.9769/-0.9775,
0.6583/0.6939,
0.1524/0.1557,
0.0852/0.0964,
0.7838/0.7727,
-0.5162/-0.5758,
-0.2958/-0.2885,
-0.2898/-0.3387,
-0.7038/-0.6954,
-0.7464/-0.7546,
0.7929/0.8448,
0.9387/0.8898,
0.841/0.8597,
0.6755/0.6473,
-0.1356/-0.1394,
0.8819/0.9003,
0.0058/-0.0007,
0.8458/0.8792,
-0.3492/-0.3449,
-0.861/-0.92,
0.7573/0.7783,
-0.5778/-0.5841,
0.2209/0.2376,
-0.9122/-0.9255,
-0.2484/-0.2679,
0.4617/0.4872,
-0.7681/-0.7936,
0.2002/0.1924,
-0.4614/-0.4349,
-0.4314/-0.4842,
0.3004/0.2933,
0.7336/0.7506,
0.7308/0.7316,
0.6282/0.6692,
-0.917/-0.897,
0.2706/0.2597,
-0.4412/-0.4296,
-0.165/-0.1669}

==> robustness.dat <==
-5.06037476052
-6.06740899999
-4.78391808412
-4.69766074175
-4.86633881295
-4.42757573268
-6.06500092629
-5.1362152919
-5.12146214062
-4.77425540012
-4.89093332881
-6.31899530626
-5.09651344305
-5.30390189016
-4.41579647597
-5.57297682494
-4.54224415641
-6.18453522224
-5.38276875465
-4.85351429679
-5.37086825414
-4.61440032463
-5.34745923944
-5.17428079793
-4.82544736297
-4.93493070574
-4.84439616571
-4.82590775133
-5.12719435785
-5.45805827428
-4.70218260644
-4.92868833256
-4.63063450393
-5.42968114555
-5.27978101532
-5.28456420671
-6.15792565582
-6.10192680562
-5.16135739124
-5.16371151027
-5.22702453052
-5.13565230361
-5.13569368939
-5.05975730444
-4.75549651029
-5.22858169033
-5.48617411376
-5.2735558142
-5.29641497563
-4.74515791241
-4.79598470732
-4.82553059461
-4.50654778178
-4.77584922723
-5.50733009953
-5.05360771835
-4.91119404109
-4.82219609252
-5.33235387568
-4.93212391703
-5.26768544654
-5.00736357588
-5.83697625654
-5.78104635355
-4.66473719295
-5.1381593043
-4.87659343538
-5.56894686695
-5.37280285915
-5.53749063233
-4.82400420266
-5.17612780006
-6.11078277707
-5.0244018991
-4.55533248387
-4.68132208195
-5.33734083556
-4.89707841732
-4.957759141
-5.5696185503
-5.07325868741
-6.08699822605
-4.75147568689
-5.60093504583
-5.60597688015
-5.9546066065
-5.80608251134
-4.85787858421
-4.91720866212
-5.08873028863
-6.29147088577
-5.25582303833
-5.33573286915
-4.96549613822
-5.00960851531
-4.76714294364
-5.44025780989
-4.62664301924
-4.58150862522
-5.86101451602
-4.42092144087
-5.39442679759
-5.9906223625
-5.2165180883
-4.76912840719
-5.87401874014
-4.96221204349
-6.19493259067
-4.85511551408
-5.07974236283
-4.65740994532
-5.0291477592
-4.80114464801
-5.09433559235
-4.82380382888
-5.47653405294
-5.30892827654
-4.93279078348
-5.24007858454
-4.97148079229
-4.70635918024
-4.65842337069
-5.25443871061
-4.83666767806
-5.63303629478
-5.08386789811
-4.85821630805
-5.64829382114
-5.48200501201
-5.27557442012
-6.13222893256
-4.50701247096
-4.86083961414
-5.22958517008
-5.00485428507
-4.99409214094
-5.21211701376
-4.66976801791
-5.63188181386
-5.17134954385
-4.56250575818
-4.44292129168
-4.74917520959
-4.93788600356
-5.545686138
-4.79275363614
-4.93446080072
-4.88119977404
-4.80929067959
-5.03549819075
-4.59293599345
-5.45481342515
-5.55243333827
-5.00697636008
-5.36818442658
-6.5031474851
-5.55439404808
-5.14750244454
-6.16898076568
-5.35676378686
-4.27136600951
-5.50349282418
-4.98535337857
-5.08318646243
-4.74173315917
-4.7687043387
-4.85957758566
-5.07430312261
-4.92080009588
-6.31327970755
-5.2748687656
-4.98418118692
-5.96898712852
-5.26615153035
-4.5182644785
-5.20821035485
-4.7860351774
-5.79385040268
-4.73007315808
-4.6994590444
-4.33345467009
-5.09800812606
-5.27581229759
-5.70250598954
-4.89988331515
-5.98261877128
-4.7894639015
-6.25838240584
-4.86776821066
-5.21407235241
-5.50097839074
-5.12141922602
-5.48289885077
-6.48448521618
-4.81374223593
-4.5405878773
-5.36672594689
-6.49029148471
-5.80809083508
-5.50025214173
-4.40086035467
-5.41034529344
-5.77894744099
-4.99010500802
-5.15670197305
-4.92737896974
-5.28748786714
-4.83101969567
-4.64570962472
-4.53119017821
-4.61857055226
-5.13221086941
-4.55655813541
-5.41534418397
-4.99447993568
-5.00580441475
-4.81666890331
-4.6763173586
-5.07833944562
-4.98888528799
-4.72091102703
-4.99883838123
-4.72439979744
-5.45989816824
-5.75545796894
-5.81112788964
-5.35329095965
-5.49462668559
-5.01936465308
-5.28909954772
-5.61524952736
-4.94316347203
-4.98952433661
-5.736749768
-4.71899140958
-4.90991690955
-5.778940891
-5.4024700843
-5.61379756708
-4.65921721327
-4.75789663618
-4.73568643956
-5.41932731614
-4.84881388128
-5.29233114862
-4.60156049484
-4.85127182079
-4.96201036794
-4.52926754962
-4.76361808907
-5.87940700319
-4.61766049202
-5.01277778481
-5.65843443696
-5.06043128389
-5.58808141932
-5.66569791356
-4.72273806313
-5.1713567495
-5.07398419841
-5.23429780485
-5.2578133096
-4.6641810876
-4.94424485653
-5.11877329419
-4.98586909551
-4.47337481011
-5.4076272118
-5.12551008281
-5.38970310868
-4.81421704478
-4.95815488123
-5.12238621275
-4.66983093996
-6.35461808448
-4.94236209671
-4.94963020331
-5.26824799103
-5.2219462506
-4.99952550424
-5.10313336572
-5.19598197501
-5.32296145536
-5.97825972654
-5.72506543839
-5.33298687674
-4.93037463544
-5.0255539134
-5.34361174139
-5.1578145334
-4.65358316679
-5.20337273751
-5.16209840441
-4.93118088992
-5.57424350071
-5.14027662544
-4.88463534811
-5.052522305
-4.82550676927
-5.09917491628
-4.95630968631
-5.86681883865
-5.01363493051
-5.45647446306
-4.80463032472
-4.75900373028
-4.46924022889
-4.8643475512
-5.40975177741
-5.11223205282
-4.94439498265
-5.22758436851
-5.5546331116
-5.04410738969
-5.81588055364
-6.32040775033
-5.2714967135
-5.33465655234
-4.74589317503
-4.56060591669
-5.1054029352
-5.05155080044
-5.77019404247
-4.78329136901
-5.28456770802
-5.26838176035
-4.67717897874
-5.19272879791
-4.67040260463
-4.77083001472
-4.93300530275
-4.47565185443
-4.83852700183
-5.09667233805
-5.07157030739
-4.38487485497
-4.74374927094
-4.75045827258
-6.43599548141
-4.99120238944
-5.52278750903
-4.97777359058
-4.77023912277
-4.82684339463
-4.80151151934
-5.28525267457
-4.28800107781
-5.59049900512
-5.14142343414
-5.31234331027
-5.13382497929
-5.08576878426
-5.34604390115
-4.75566112234
-5.61947174317
-5.02920693069
-5.04254461848
-5.18764457802
-4.90045139578
-5.20009797277
-4.74615300035
-5.8370529019
-5.02958261004
-5.06815062873
-5.06489204696
-5.7717240189
-5.31256445109
-5.2109549358
-5.14769271089
-5.45208093678
-5.06670446873
-5.61840084391
-5.16625473568
-5.29588870145
-5.8584856924
-5.5784153717
-5.04929488554
-5.96809922413
-5.27427982806
-4.88671033807
-4.92388529874
-5.62867986184
-5.35661742298
-6.16816389583
-5.15995511505
-4.80291320702
-4.79862820656
-4.89990949756
-5.05904411555
-5.59274007151
-5.77086830443
-5.39529999795
-4.70316977459
-4.95563769825
-5.39265582108
-5.06835096804
-4.69954966737
-4.99458098747
-5.12819929217
-4.95668885763
-4.95345929926
-5.21333885132
-4.45756886033
-5.52368018804
-5.58610757647
-5.05740460056
-5.18796533676
-5.00458584669
-5.87884062169
-4.72712212018
-4.93226546134
-4.72587034226
-5.74001672331
-4.5826666271
-5.40412652127
-4.6250835775
-5.45555073972
-4.79890639433
-4.50690713272
-4.95301861658
-5.23241060572
-4.86891621233
-5.40216902256
-5.19388810154
-5.32272663731
-5.21607252223
-5.11902535007
-5.07320349428
-4.6145492759
-5.80445961922
-5.29240905777
-4.61288738883
-4.61898092947
-5.29382551595
-4.68442489706
-6.28722442266
-4.64400442612
-5.4922796125
-6.95912858126
-6.37485851415
-4.97374663987
-5.6939811712
-4.83510602149
-5.16407316616
-5.21441529685
-4.82987525347
-5.39275416087
-5.10055117521
-4.9813936332
-5.38839909336
-4.81977774454
-5.12211652341
-4.90855969943
-5.0675585636
-4.93311493102
-4.834410245
-5.54254191542
-5.1262351782
-4.85662612019
-4.76622372966
-5.35005982369
-4.80971811944
-4.54034169482
-5.22434855282
-6.22757532528
-5.04601339355
-5.03832686404
-4.99275850553
-5.18793105499
-4.81810703028
-4.90911679162
-5.41070616167
-5.40918588845
-4.55687020196
-5.28537004022
-4.58416242302
-4.64068333567
-4.80357048456
-5.41236049903
-4.90729883399
-4.91365435469
-4.97521743975
-5.95261925652
-4.87714135241
-5.32618790781
-5.78849261765
-4.60625609184
-5.22768576113
-4.7360471617
-4.86905678669
-5.14368894619
-4.9930483183
-5.64148303165
-5.02587824262
-4.69448194667
-4.31526222333
-6.19550158554
-4.76312864187
-4.72737602203
-5.09602591689
-5.40347337774
-5.18734778428
-4.960480877
-6.60344623685
-4.91163668608
-5.26853719749
-6.08811071787
-4.60492877854
-4.76932325376
-5.35441463478
-4.80358623732
-4.5498958096
-5.35763379792
-6.01312517087
-5.30606973059
-5.57859654989
-5.02131424275
-6.12827355346
-5.51442980561
-4.80793495454
-5.26389556506
-5.00319440782
-6.17079180565
-5.10073887385
-5.42061675353
-4.7561573386
-5.34593560993
-4.60809937846
-5.16060699932
-5.7646546458
-5.35686666384
-5.08924950722
-5.02625346683
-5.03289775317
-4.824916364
-5.69691894726
-4.72361420511
-5.10167028944
-5.54127991098
-7.17576940488
-5.31229131029
-5.75719369536
-4.58882044735
-4.34731889003
-5.955535404
-4.81837219639
-4.87568252314
-5.01365402778
-5.08279274058
-5.12967009185
-4.91556864855
-5.19680672776
-5.28882268694
-5.02423573516
-5.18650996479
-4.71025857645
-5.29784735482
-5.40870523562
-6.03469372306
-4.75327324151
-5.77797656807
-4.64062784805
-4.51746162378
-4.7503009026
-4.79125871441
-5.36243410615
-4.98819071549
-4.85870181117
-4.66114131299
-5.51044646413
-4.55939182337
-5.17211822403
-5.15318747517
-4.71155924431
-5.01912137661
-5.4963719895
-5.95753714459
-5.27122321483
-4.62545286554
-5.18700254258
-4.56418151706
-4.98624123851
-4.68735921377
-5.00190111568
-4.88807270138
-5.28027724452
-5.62491203136
-5.17781974877
-5.34890442177
-4.64502314464
-5.89691833666
-5.92633938478
-4.36990638063
-4.84346889202
-4.63681248521
-6.85175573373
-5.80485796069
-5.32418640046
-4.73419353115
-4.82150255003
-4.94847308656
-5.18280110058
-5.41866882361
-4.73500445404
-5.5245777072
-4.98740772598
-5.37064178346
-5.04798328506
-4.5927616518
-4.67493506041
-6.8248122542
-4.62753714223
-4.463392083
-5.08450905975
-5.06036160863
-4.67239170001
-5.61349791351
-5.05733569987
-5.2940738121
-5.59246060199
-5.33060433507
-5.27919888067
-5.00712120611
-5.32558802093
-5.37058487614
-6.49275692524
-5.7250699459
-5.27502223779
-4.25062464618
-5.039947113
-5.08268075597
-5.06210581516
-5.2314059089
-4.78167234288
-4.53445836298
-5.06437297015
-4.62377174815
-5.08174410422
-4.47470979311
-5.3453309439
-4.80931119652
-4.61156760033
-5.15941230972
-4.84087004287
-4.74094663494
-4.69131277006
-4.63738351705
-4.94456939315
-5.08469935647
-5.09862095277
-5.61640726209
-5.41909314943
-5.11858763708
-6.64940904018
-4.93591986444
-4.56098078214
-5.57644422004
-5.0826790687
-5.6122877653
-4.50385968191
-5.13651089187
-5.02480111858
-5.17045127152
-4.93607349032
-5.0769995578
-5.75960050116
-5.28531691156
-5.25411047694
-4.92675395769
-5.40138380968
-5.46355969222
-5.12801095954
-4.57860389276
-5.36626522709
-4.69924864647
-5.44543032455
-4.626758498
-5.26926439695
-5.85886475734
-5.17697286151
-4.85257521792
-4.58362062208
-4.73953738039
-5.07686185985
-6.88187700098
-5.80633029304
-4.89949818045
-4.68013377352
-5.29632542449
-5.28674209434
-5.61286973317
-4.61890003296
-4.87118234256
-4.94106196087
-6.90526992135
-5.30912361814
-4.76585919141
-5.11881718234
-6.40195432878
-5.6126108584
-4.17118449113
-5.33620486709
-5.09754126335
-6.15859915372
-5.19332537047
-5.68712234954
-8.34669127078
-4.80732653995
-4.78847648268
-4.52539903701
-4.99659008788
-4.63195796816
-5.04182958038
-6.02485989318
-5.03389864091
-4.81302575349
-5.826778367
-5.85011992772
-4.85972258266
-4.72409031237
-5.60498479954
-5.13139693064
-6.99350707424
-5.93316007055
-7.46905281535
-5.40119958208
-5.04260834352
-5.56806236725
-4.78064263328
-5.52870774331
-5.41853572889
-4.93655896826
-4.493577909
-4.83756464207
-4.47332198083
-5.03982757405
-4.5284247184
-5.11201399629
-5.78272367068
-4.89845809101
-5.84760760174
-5.10720502692
-4.87267112929
-4.57514589844
-4.86163491367
-5.9569320207
-4.60257409078
-5.45912582803
-5.38533928683
-4.7410804566
-4.83404140639
-5.39496658875
-4.7478931788
-5.16240642925
-5.3900760824
-4.99407651793
-4.88967480239
-4.73996106184
-4.80943623726
-5.05050873366
-4.89908127626
-4.7661054378
-6.85321912842
-4.83682612518
-5.82495940163
-4.63683085967
-4.97992907671
-4.74058540239
-5.07376906833
-4.60156807659
-5.24764172548
-4.60717817422
-4.90100266364
-5.24948825133
-4.65779747825
-4.89944813145
-5.61436419004
-5.8285443855
-4.72987927237
-5.65632677576
-5.12418495355
-4.7717973777
-4.82353607791
-4.74325121213
-5.6591591497
-5.83383728632
-6.02937781084
-6.06112800099
-5.32989483068
-5.09337234764
-5.39325154512
-5.62647353751
-5.28595302072
-5.18240082546
-4.89423512439
-6.01973566403
-4.60682569375
-5.31608300994
-5.47557613717
-5.4956363049
-5.13652328639
-5.33423533965
-4.8744891307
-6.53069173092
-5.05025666963
-5.33712971598
-4.88302873429
-6.31590491346
-4.77957259326
-5.29173714317
-4.52978247627
-5.1309666677
-4.86061825868
-4.56135103534
-4.98944251889
-5.86843884838
-4.79602666254
-4.60873723883
-5.52487415399
-5.16256240533
-4.79115109489
-5.18382724195
-5.39811607354
-4.6737554804
-6.22029023451
-4.97236307295
-4.80837082321
-5.42883559246
-5.3279665537
-5.52153487429
-5.68791830842
-5.73059466374
-4.9728859134
-5.21180737434
-6.74284708349
-4.74526438786
-5.40572613335
-5.8825231843
-4.87039936942
-4.92300418207
-5.88760979119
-6.25424064874
-4.78582872136
-4.90525299508
-4.53798952323
-5.10401869659
-4.73850730283
-4.6918435457
-4.99721560264
-6.04704309833
-4.70243748477
-4.8746209582
-5.06707642652
-5.1993480678
-5.01517249685
-5.50085547304
-5.07707721438
-4.54681788097
-5.62257468386
-5.34137147736
-6.6428412727
-4.85876543861
-5.04361462139
-5.03283351673
-5.27917489311
-4.89267583293
-4.92406904895
-4.99903473695
-5.16203924378
-5.55098996373
-4.60384445101
-4.82436594492
-4.96644515133
-4.99667992944
-5.4041888752
-5.01501320545
-5.32881237695
-4.91061456159
-5.20144904356
-5.3019006027
-4.68267683875
-4.93224338352
-4.54821036196
-4.69853160667
-5.83363523719
-5.4602719982
-6.15981170422
-5.19944964544
-5.22204599013
-5.0210462935
-5.54305217216
-4.79788384165
-5.08208647939
-5.11254253928
-4.96591221612
-5.65592972449
-5.61575964964
-4.79148025707
-6.13339305535
-5.13858311468
-5.63583899223
-4.59573247167
-5.60269700572
-4.99594981615
-5.50273840674
-5.5251016776
-5.07358317836
-4.93496229074
-4.81101846225
-5.01280189541
-5.43508948075
-5.53164792482
-5.38729043654
-5.14094133327
-5.63872519591
-5.52995746666
-5.10907241345
-5.91909255072
-5.2228737463
-5.27234272502
-4.76534189014
-4.85698955342
-4.97625794723
-4.59243703765
-6.6349702478
-6.7209610814
-5.59781829307
-4.97505370239
-5.39805747544
-5.59511272997
-5.50969166157
-4.75871133096
-6.03846687027
-5.53475571987
-5.13157013165
-4.89085275928
-4.86100339003
-5.32580754268
-5.90853151126
-4.75547643211
-5.05553610843
-5.07941045007
-4.42187074334
-4.88114307536
-4.32158128181
-5.15563550211
-5.23155375525
-5.41825426496
-5.25088092059
-4.98958715694
-5.13712523416
-4.85509040143
-4.9607506081
-4.91315051969
-6.42856534896
-4.97844318154
-4.94572952353
-4.67125870217
-4.93964949403
-4.60615247026
-4.37712069858
-5.05325106446
-4.67739406843
-4.9490233474
-4.80269800439
-5.22229832554
-5.31017203771
-4.59569506011
-5.37156514755
-5.04354279579
-5.15999741953
-5.06984483786
-5.23520238659
-5.29358809861
-4.72267161494
-5.32532664992
-5.43759680937
-4.92352382006
-4.87799424387
-4.56711457579
-4.81425952835
-4.95826985447
-5.61218092326
-5.30086471748
-4.71634320886
-4.62602465668
-5.4814028859
-4.65405164562
-4.69332409645
-6.0127312743
-6.48804004515
-5.18758416468
-5.10124976666
-4.42593627097
-5.3887393194
-5.42177109005
-5.54985870601
-5.34485755923
-5.92126229122
-6.25449801834
-5.85099034577
-4.60507939415
-4.51473315768
-5.93271974991
-5.13812475039
-5.44963630822
-5.23198424989
-5.30320935913
-4.63365203907
-4.76220109488
-4.81084547371
-4.77779735107
-5.04029460331
-5.06826966155
-4.58945014544
-6.47253640247
-4.49413715574
-5.05632063479
-4.8888770178
-5.09343275332
-5.35251817902
-6.76681347489
-4.85098323581
-5.01706832975
-4.90218704905
-4.73671745055
-5.08593841764
-4.95147839617
-4.96709632009
-4.49398894084
-4.55890210234
-5.17242572263
-4.85750280524
-4.69864794087
-5.02409902236
-4.59158599256
-5.1021539437
-4.72099516164
-5.37065486501
-6.98120008887
-5.33824780875
-5.16964913891
-4.60195917252
-4.81813988728
-5.16624719506
-5.3832190474
-5.3378271009
-4.98129006781
-5.27822897034
-5.36698567452
-4.67886365479
-6.43498572694
-5.09960552087
-4.848418621
-5.07931338551
-4.47302537055
-4.7642427983
-5.07372322133
-4.70606049839
-5.12911909675
-5.62448335185
-5.65227294608
-6.58953312571
-4.36147704864
-5.13577990564
-5.06825697477
-4.85028476548
-5.59290882863
-4.9273378406
-6.41594948338
-5.21515659435
-4.89778024407
-4.79851541988
-5.24159377931
-5.18626531856
-5.08829122316
-4.88784099507
-4.78230779205
-4.74342630386
-5.48981732238
-4.83484442408
-5.18285683657
-5.96681486774
-5.38288005575
-4.6190739935
-6.3629739328
-4.82663371271
-5.64826166386
-4.84898012982
-5.32378511999
-4.89583861349
-4.59456653268
-4.92934974623
-4.6243074254
-5.24035821664
-5.58708539601
-5.11450848789
-5.11232851985
-4.72150792908
-4.89937305231
-5.9372544246
-5.41105480989
-5.55176327835
-4.93461933075
-5.18397896608
-4.86389131971
-4.54163260385
-5.54697015191
-5.670096508
-6.05613235241
-5.25853562463
-4.77409107435
-4.71904261444
-5.27796408552
-5.10439612303
-4.6039327651
-4.66164254257
-5.21350054192
-5.39259691489
-4.70577199419
-5.43852179852
-4.38673201311
-4.93790877948
-4.71107950525
-5.48303607842
-4.74101362896
-4.54408471437
-4.7514062725
-4.57646949249
-5.13936373856
-5.52005330694
-5.34560226932
-4.73669516698
-6.10392559082
-5.25189670321
-4.68332748539
-5.29807073587
-5.34785971734
-5.12623806605
-6.52340693273
-6.15446335005
-5.67282885236
-4.7265338648
-5.09381947746
-5.20747284
-5.5753059212
-4.82414525536
-4.92665881334
-5.18892986215
-5.04610868829
-5.2112963027
-4.66358254733
-4.97723363575
-5.69458872255
-5.15618317348
-6.23893054931
-4.87639973108
-4.74994432526
-5.63243148471
-5.1840425917
-4.74771130583
-4.4051242775
-4.70057771967
-5.10092533745
-5.29730912356
-5.73604846418
-5.10505947443
-5.71666514068
-5.99761294636
-4.87429359559
-5.40720950882
-5.10270193188
-4.67862288278
-4.87363050319
-5.93769699586
-4.87793884444
-5.04533698291
-4.72277911684
-5.59083165674
-5.0034782183
-4.93567645337
-5.72069726197
-5.56766626236
-5.13765549368
-5.31099599441
-4.84769002398
-4.70334968747
-7.24612265065
-5.98531949154
-4.8863613821
-4.76695771573
-4.6612385398
-5.4319504262
-4.77839540765
-5.20435192272
-5.08395220146
-6.50514226356
-4.95598794317
-4.58970569737
-5.05200473742
-5.70705739931
-5.94501463278
-4.82046986399
-5.38123317804
-4.95428417963
-5.54614386356
-5.28486995345
-5.61160912959
-5.81690244772
-4.40911802647
-6.43699180046
-4.98327351959
-4.61581515207
-5.38512844462
-5.59340514873
-5.00529806658
-4.81531334602
-4.78514304955
-5.23323592451
-5.32420166059
-4.69522055755
-4.31161549862
-4.63454900804
-5.22950525443
-5.10240667677
-4.90529070305
-5.25642378478
-5.29317099866
-5.58485594375
-5.59168825251
-5.4796157231
-4.30491909244
-4.85309399232
-4.61752429495
-6.80833965267
-4.7253898343
-5.66659592219
-6.88665909695
-5.19496493612
-4.57233106153
-4.55126965079
-4.8117467235
-5.00477089285
-5.1184703618
-4.83553160478
-4.65930861835
-5.46821376863
-5.12856860989
-6.21567947371
-4.56348816001
-5.49183204562
-4.83817931734
-4.76723391045
-5.85829217386
-4.98302137816
-4.91612348912
-4.94996690768
-5.00446627237
-5.14463950655
-5.371028324
-4.63440186287
-5.10888481402
-5.22225842399
-5.05302680222
-4.63164029414
-4.58772611596
-4.72236045445
-4.69141927952
-5.30919843004
-5.3112458672
-4.91015971977
-5.21932927298
-5.13734568147
-5.02199305343
-4.8838158268
-5.25423348377
-4.95259652982
-5.09108608691
-4.55912303109
-4.6960674248
-5.17145297473
-4.74228040541
-5.18737928611
-5.4678459488
-4.95612985341
-4.55163610482
-4.93370151642
-4.94058135635
-4.86362420953
-5.15227173995
-4.95300841996
-5.5021034944
-4.64745319432
-5.56811656064
-4.63670858894
-5.91982134196
-4.52752503177
-4.16376351707
-4.50840489599
-5.22557328813
-4.66420459517
-4.85000219738
-5.02717028419
-4.7523043866
-4.73846320937
-4.50866521111
-5.50761446474
-5.70450028172
-5.55430650459
-5.32310430181
-4.97210411527
-4.69290758442
-4.95988146757
-5.40152429158
-5.0428370557
-4.4708090048
-5.73061286969
-4.69882189658
-5.23342806274
-5.20877549054
-4.65812126308
-4.89418997484
-6.00569043778
-4.79593414466
-4.94299160226
-5.33822913055
-6.14784250442
-4.81884534623
-4.785959913
-5.43561927373
-4.87685231141
-5.38107580776
-5.76883158886
-5.11932122625
-5.56637956889
-4.91766040729
-4.76088105842
-5.5152211805
-4.85254831646
-5.18845533434
-5.93576491045
-4.71615506388
-4.6285110378
-4.58282760519
-5.24379289178
-5.52451461942
-4.78061710713
-5.60590121778
-5.12537357075
-4.85467168219
-4.7808227317
-4.7816228192
-6.03689442455
-4.90234285692
-5.57218282252
-4.69279325171
-5.51434875298
-4.78537156864
-4.8941195457
-4.72846796696
-5.62227360847
-5.52835772211
-5.1371261715
-4.67438005052
-5.341152889
-5.81226859965
-5.59045733647
-5.14831158641
-5.65924743497
-6.15525600277
-4.96567097489
-4.63843597916
-5.17098826929
-5.00600085252
-6.71901161235
-5.36405089825
-4.61595238523
-4.9712133302
-5.03740808619
-6.27695396554
-6.1428545097
-4.87060093638
-5.0270368553
-5.17794005811
-4.99485625115
-5.1398251074
-5.45482815148
-4.8062078623
-5.48979551354
-5.60055991573
-4.76731250594
-4.87643152622
-5.12473091077
-4.79593179187
-4.99583091074
-4.19402618358
-4.65156220649
-5.0007180905
-4.96177606315
-5.31191597368
-4.97569070922
-4.77506418413
-4.8149248281
-5.0139594978
-4.92969445418
-5.01285269892
-4.91986585037
-5.02770164216
-5.09524859417
-5.42038085565
-4.67639582133
-5.28437264489
-4.49074800083
-5.37701406408
-5.80240258767
-5.43267885945
-4.86943277454
-4.593880213
-4.80302182888
-5.38770966643
-5.00557403321
-6.32768831875
-4.83614320277
-5.08646629984
-4.72521703181
-5.65096827374
-4.87535915294
-5.55684758586
-5.26739893532
-4.73140207285
-5.12435645179
-4.50397364749
-5.34513612471
-4.68637347219
-4.82257404805
-5.09806471524
-5.72118333964
-4.65646908958
-5.34061710238
-4.88171345224
-4.85357998096
-5.20748819606
-4.78735650249
-4.89069538767
-4.54767917205
-4.75043868387
-5.10161451384
-5.00252228782
-4.71141822762
-4.5992488552
-4.92787838241
-4.83654469986
-5.00481369548
-5.62859746653
-4.58295076775
-4.56690505239
-4.97434427391
-5.21273210509
-4.73202111094
-6.12759423667
-7.65657305809
-6.07865281068
-5.54194130815
-4.83958811737
-5.91750747697
-5.93646787806
-4.83773786605
-4.98729045148
-5.62807402528
-4.76640684876
-7.34380618401
-4.7653929707
-5.20736389577
-4.89980959611
-5.54306130455
-6.55194312005
-4.8015246171
-5.08393122265
-5.14155251513
-5.70422944753
-5.36571890012
-4.53844807199
-5.06038934433
-5.29666225612
-5.00847503949
-5.05649277576
-4.86463790182
-4.88634896481
-4.71116648422
-5.9628339969
-4.58211674154
-4.96089819904
-5.37025746684
-5.15627294186
-4.9838176397
-5.48300800723
-4.80638172091
-5.4509967566
-4.95480699126
-5.34248955479
-5.26975154541
-5.18724345156
-5.01484898111
-4.99221608293
-4.51037561322
-6.38748342547
-5.55625728109
-4.78933360839
-5.1105094395
-4.84750517099
-4.64516466235
-4.70075035632
-4.98119059801
-4.92995786832
-4.47959235594
-5.05367461747
-4.77504423441
-4.84277855683
-5.09748748711
-5.38393799107
-5.21755734308
-5.26502586532
-4.97774099279
-5.64893853986
-4.8911846098
-4.63799414577
-4.64940761436
-5.06658810414
-4.88788477807
-4.99092712544
-4.88987461765
-5.46048519992
-4.73730714654
-4.87069249198
-5.42054280109
-5.6037553349
-4.51668182319
-4.69026326602
-4.60810935615
-5.78970854189
-4.61158087316
-4.94247830166
-5.86732866048
-4.90419471028
-5.75102989388
-5.65520018454
-6.18146829586
-4.93643618653
-4.75478241841
-5.09013132621
-4.53599128731
-4.57961761352
-4.39971067188
-5.40590703005
-5.62475697164
-6.16206869553
-5.20378011182
-4.72535569738
-5.39938401244
-4.61641689004
-4.8252265549
-5.31306756624
-5.44521412788
-4.68298434469
-5.02282167118
-5.59421164417
-4.56410364051
-5.77239413655
-4.74612332971
-4.78877290408
-5.11154363018
-5.02561421415
-4.81917607147
-5.16494319246
-4.96709111952
-4.84149778719
-4.80555228593
-4.67217300904
-4.95935755834
-5.04296783112
-5.05017315727
-4.58542397624
-4.79943576926
-5.04764127424
-5.56234731508
-5.45431099591
-4.73044342761
-5.23327991665
-5.11356046685
-4.92063463827
-5.00514983914
-5.07347890104
-5.00235585934
-4.57784390599
-5.24598085088
-5.41180169517
-4.80366008908
-4.89621423304
-6.05940310776
-4.90527746316
-5.65952747371
-5.27751011324
-5.19161457733
-4.84823980086
-4.96051853759
-4.46167312042
-5.10365166166
-4.82788931809
-5.49355687792
-6.19788311202
-5.21815201793
-4.6963047201
-5.87543731547
-4.64294498405
-5.03522615804
-5.35886357616
-5.33156919856
-5.34238945869
-4.80969984112
-5.33487726713
-4.5298701946
-4.58594992148
-5.40781789013
-4.54427870103
-4.99281845737
-5.46108230768
-5.73215299791
-5.1828640141
-7.19978346647
-4.78755767661
-4.92766644282
-4.7005373173
-5.87284416608
-4.76820136455
-5.09919333391
-4.90975068874
-4.506103179
-5.06510675203
-4.94839323183
-5.44429545226
-4.64602541289
-5.19477984507
-5.5447157254
-6.1971385265
-5.62008557546
-5.07980061402
-5.50963036535
-5.34669955684
-5.58319656947
-6.7117128337
-6.09196991342
-5.44116177628
-4.45779403252
-5.19052775015
-5.05187138425
-5.22724808259
-4.57140233988
-5.05716747683
-4.8494732809
-4.72987580042
-5.58454629069
-6.25197643937
-5.23512440896
-4.6873332662
-5.05226126989
-4.9448495619
-4.42890798822
-5.23792831098
-4.89777441331
-5.49895158893
-4.83432462821
-5.5604657833
-5.02925713779
-5.39344396732
-6.42399614185
-5.38820031578
-4.6988626109
-5.13477402325
-5.18759654881
-4.87102426398
-6.0386304631
-5.59597508081
-4.8165341429
-5.76697511706
-5.03008016596
-4.7940640478
-4.813877588
-5.48326508715
-5.2491203869
-5.29696658727
-4.8946572605
-5.09552239643
-4.73002412563
-4.48940736333
-4.90300536226
-5.35903567337
-4.85247435794
-5.28962473777
-4.72203712379
-5.71787648412
-6.13558933423
-4.85681258578
-4.86536336778
-4.80173633682
-4.67532148979
-5.35232128857
-4.95952938876
-4.71024310916
-4.71601452537
-4.81342584505
-4.73004756759
-4.55620430458
-5.73663427772
-4.94109270972
-4.86105760326
-4.84068042821
-5.39895268271
-4.92944120995
-4.17604309385
-4.67556449471
-4.9445321969
-5.17292517783
-4.57606087345
-4.90511110212
-4.69697905598
-5.56644514787
-4.87897113225
-4.60248862781
-4.92742630286
-5.76052685403
-4.98135733687
-5.78153455528
-6.1599975215
-5.1045224126
-4.68574106317
-4.80341986332
-5.40036426031
-4.65162584196
-6.23993253906
-4.77145461903
-5.19225292218
-4.84769522064
-5.60796305054
-4.75084736316
-4.79570252751
-5.11791294525
-6.02786843128
-4.51097162973
-6.55761775026
-4.81819384838
-5.13262796538
-5.52878973521
-4.74972234033
-4.71625747736
-5.15153689268
-5.36082313222
-5.50491934849
-4.81573855001
-4.46075848763
-4.98298941445
-4.57690517929
-5.11022225973
-5.87252594154
-5.51816407414
-4.47325324099
-4.45882720362
-4.82226733391
-4.83637254244
-6.60859218338
-4.95377411603
-4.99927132824
-5.75967078612
-5.07447584645
-5.37363251142
-4.6388986925
-4.96095156857
-5.05879752161
-5.46910650474
-5.31320117261
-5.53805674945
-5.53356917076
-5.16756693225
-4.67549364949
-4.36944313082
-4.73036424716
-4.81041160559
-4.63810824574
-4.8897443036
-5.3101192614
-5.67222842559
-5.08281520047
-5.08167268832
-4.76460747803
-4.77154390808
-4.96279204539
-5.50007410749
-5.03405720015
-4.77412752189
-5.52228294782
-6.28004497407
-4.55072774387
-5.58431566495
-5.33097592231
-5.34833581833
-6.11715896645
-4.86682398326
-6.09262002344
-4.63525709487
-5.23276639134
-4.53427555539
-4.63431534812
-4.68675342072
-5.0688177843
-5.38284188238
-5.39951589001
-5.55890615265
-4.83935992191
-5.2805248317
-6.03349455992
-4.87281429076
-5.2353290166
-5.48066950052
-4.63806202691
-4.55307616567
-4.65246271753
-4.66928480882
-5.8143670082
-5.01700934099
-4.78277700722
-5.20844423388
-4.92845862477
-5.06358655896
-5.48736232233
-5.24480049499
-4.89047793487
-4.99821219791
-5.16962233973
-5.20681866583
-5.23011992461
-5.04868246363
-5.65208069471
-4.73643388926
-5.25047884914
-5.98008924229
-4.71544134881
-4.64058164082
-4.61569136505
-5.15779560975
-5.04632441324
-4.71556388389
-5.24830800582
-4.53729420742
-5.21560573095
-5.19349426455
-5.33580925903
-4.61326467563
-5.58614331536
-5.63671545785
-4.69703417493
-4.71005448565
-4.60739333185
-4.8527416913
-4.3948906627
-4.69647499624
-6.39312297131
-4.84473025068
-5.00897900627
-5.17375926775
-5.01203527501
-5.44506639289
-5.38873432566
-4.65146899648
-5.58319816566
-4.33290701447
-5.10795077468
-6.10404057562
-4.58660638011
-5.4871599488
-6.14524782822
-4.72577503745
-6.13764844925
-5.12806042045
-4.73929348975
-4.72632138128
-4.87202796773
-5.28837536153
-4.36617812848
-5.48060098392
-5.34443788828
-5.54076309845
-4.77588778635
-4.70453784999
-4.78859952915
-6.64708014706
-5.15813447485
-5.41225581652
-5.3606856154
-5.06994728637
-4.80123142207
-4.82795983291
-4.90281155044
-5.12489784221
-5.0563127227
-4.57160940719
-5.24609730011
-5.68500926257
-4.7931898032
-4.6454690699
-5.01144410765
-5.02526713662
-5.26374063273
-6.16016251291
-4.86989932384
-5.6009821166
-4.70808741096
-5.27624692496
-5.46777798938
-5.06542721966
-4.27265543735
-6.21891226092
-4.98370829156
-5.77266678393
-5.04785985402
-5.5847341065
-5.18658835988
-5.79676442357
-4.518470459
-4.99301398352
-4.94909300121
-4.6597861418
-5.08069510567
-5.19760095717
-5.52629995238
-6.08611518296
-6.92982397219
-4.85664462257
-5.76570276941
-4.53844752176
-5.17174620145
-4.61547294081
-5.23492552825
-4.81620478979
-4.97102903676
-4.9782168142
-4.96687815904
-5.07235470644
-4.59465774812
-5.22615928766
-4.80828086399
-4.54423033141
-5.19317201844
-4.58694805289
-5.26798144512
-5.22144260122
-5.02920097057
-4.7080659335
-4.93676998942
-5.6635124583
-5.19720505183
-6.00755691632
-4.80026173605
-5.20071814179
-4.62760000598
-5.07724619821
-5.26068917753
-4.62072374649
-5.50356045882
-4.82498840557
-4.85570906553
-6.09351276083
-6.68840675261
-5.05354371984
-5.22009583659
-4.83518359516
-5.68953897791
-5.20635393529
-5.8623625847
-4.68742122768
-5.65364412465
-5.10820006755
-5.19619698554
-4.67045060452
-4.59176525233
-4.87216584449
-6.25490175695
-5.34262121851
-4.93236643993
-4.59752612086
-5.53653419983
-6.20917892551
-5.26402671836
-4.99419757795
-5.34381839369
-5.80271497391
-4.86986273597
-4.61479642118
-5.22234195579
-4.84942277213
-4.46601479821
-5.51152104438
-5.79958934094
-5.01824085916
-5.31138885673
-4.3949238557
-4.76787399306
-5.17526486393
-4.60329303838
-4.98703853755
-4.91764526832
-4.4300192034
-5.6397293685
-5.69788098157
-4.31069361733
-5.0492070389
-5.12900992331
-5.48402930707
-5.25370426935
-6.42736119156
-4.66879672362
-5.71318660362
-5.63913437158
-6.33865375156
-5.67965742233
-5.94699289309
-5.41553523797
-4.8506285893
-5.22964898283
-5.08908169417
-4.74725629129
-5.3279674602
-5.5437602404
-5.26398612328
-5.24277615938
-5.54376281878
-4.53653013288
-4.61290830861
-5.09062268186
-5.02639466907
-4.8762835185
-5.37087328831
-5.23782517409
-5.29942849934
-4.96935706196
-4.37348062525
-5.00494050919
-4.97457222007
-5.35728847384
-5.02609354232
-6.27439525
-4.82432120734
-4.7010641428
-5.22675118955
-5.56796686436
-4.83233536297
-4.82608987348
-5.30297193832
-4.85060178725
-4.6245538911
-6.1278297521
-4.4498503577
-5.59357169276
-4.90896991166
-5.17859598134
-6.19187790643
-5.2644702735
-4.98792655842
-4.62923109976
-5.02819554957
-4.64902785905
-4.91908193479
-5.04606813206
-4.70400725246
-5.86893335541
-4.7410804954
-5.53121355368
-4.78477648791
-5.11759227669
-5.43111932424
-4.6768653378
-5.39783311417
-5.03525901386
-4.4316962261
-4.49095825574
-5.5715840251
-5.08050922787
-5.39023453198
-4.4982737742
-4.89558671161
-5.18905788558
-4.82765062737
-5.16535952549
-4.45117454956
-5.72656676246
-5.17693817686
-4.67902000018
-5.38442806187
-6.57690586967
-5.50404439029
-4.81115294404
-5.99327629613
-5.16664693898
-5.54908604662
-4.92025504093
-4.8479884682
-5.47794375429
-5.06703770698
-5.74111520671
-4.32606589965
-4.91843373488
-5.29916848407
-4.28098343944
-4.98928469747
-5.03031334586
-5.10393706583
-4.669904386
-4.77041648387
-4.73060311441
-5.44347787755
-4.50447760499
-4.94533543281
-5.93578959625
-6.02397755948
-4.94522499635
-4.58520165053
-4.85132397424
-5.52631506938
-4.82243337117
-5.17254297686
-5.05186547747
-6.4696739133
-4.82167351362
-5.16414713459
-4.96098937589
-5.52675875893
-5.84798779891
-6.32384394949
-5.4645110603
-5.44749155612
-5.58760629893
-5.2196229913
-5.59527985813
-5.15344306678
-5.46036314627
-4.75978920072
-5.10826008091
-4.37511778992
-5.53992245032
-5.00348944902
-5.13429639927
-4.4296861887
-4.91388861914
-5.29847508314
-4.83148606632
-5.00064356414
-4.73246292426
-5.32788368643
-5.03336307846
-5.21136715794
-4.81060649717
-4.44695432695
-5.080144676
-4.47609217035
-4.75532746728
-4.93194869897
-5.16343374077
-4.59801070829
-6.06418970803
-4.86441648692
-5.27750099491
-4.81378156376
-4.86229186215
-4.92499932885
-4.63519691738
-6.32793114215
-4.18076681148
-4.63386797782
-5.01191673869
-5.24980204545
-4.82053586958
-4.80597103022
-4.55677358602
-4.55991526904
-4.69477403178
-5.81582798829
-5.67254133233
-4.45225302641
-4.78216394508
-4.67701847028
-5.10788619221
-5.72103658661
-5.44099454802
-4.90490784645
-4.5034895925
-5.44176467668
-5.09683018831
-4.70046881288
-5.10229759988
-5.18006197893
-5.08713912415
-5.26241882862
-5.9598617875
-4.75049868064
-5.23861552331
-5.93109190613
-4.29777490574
-4.47143601135
-5.81075116397
-7.0544010514
-5.34202565287
-4.86141544197
-5.43019049523
-4.53716045174
-4.76416767383
-4.81755687875
-5.60894476311
-4.51965030691
-5.09760430775
-4.97752467962
-4.36438380266
-4.69923711925
-4.69936412816
-5.09525514371
-5.3228342106
-5.86017991367
-5.30840947622
-4.54045708664
-5.16452835951
-7.41145139459
-5.13713475489
-4.7745501527
-4.71185310629
-5.62610376479
-4.58686586022
-4.81907536226
-5.67466130761
-4.79587197463
-5.29253534997
-5.60075040505
-5.26508394625
-4.98116133347
-4.9362969325
-4.94839705635
-4.76328502363
-5.03130823543
-6.13417293584
-5.07828169115
-7.40905472325
-5.86671206222
-5.06420492806
-4.63434213534
-4.9775855442
-5.66079849213
-5.25532996836
-4.47528978638
-5.37307939764
-4.73067567938
-4.94420609073
-4.84729226288
-5.71296093857
-5.68501879064
-5.02213193754
-4.72039985281
-6.23526535566
-5.04965037115
-5.19448881682
-4.94647634245
-6.46631076748
-5.82205241793
-4.97911918437
-5.01913591211
-4.95519713848
-4.99873220843
-4.75910725099
-5.21583289942
-5.46461688995
-5.91970421305
-5.4636038289
-5.28871893498
-5.89832164885
-4.79456055467
-5.61092698068
-5.08471152742
-5.00470731124
-5.5464669959
-4.89638383616
-4.80072297916
-4.94102335389
-4.81517423958
-4.67512200388
-5.73714956344
-4.52555261051
-5.06774370791
-4.60241006988
-4.96879850558
-5.53674414839
-5.35296609279
-4.50260209505
-5.81008654634
-4.88120440389
-6.45291529384
-4.73381718386
-5.16460285971
-5.13902464915
-5.36227432476
-4.63100300013
-5.42575054594
-5.70286355326
-4.61371123207
-5.00233317849
-4.6177082497
-5.5749268439
-5.23110592929
-5.16317324582
-4.74525900405
-4.72152800154
-5.4856466808
-4.73684729877
-5.02544819728
-4.72910939132
-5.26049431034
-5.55618279545
-5.28676500076
-4.95702882747
-4.58665330113
-4.90374959836
-4.39496802171
-5.00709961814
-6.33666173829
-5.13017546539
-4.49164883818
-5.67434703884
-4.49383771888
-4.59910343839
-4.79699068868
-4.8217127979
-4.97749796156
-6.02126720623
-5.09881491265
-4.68322499665
-6.22973186329
-4.58767919379
-5.09657411478
-4.60076436597
-4.55999585283
-4.76876388744
-4.86156287882
-4.35666583575
-5.49632288652
-4.50816429191
-5.34260638412
-5.05949524265
-5.90512001112
-4.88773832094
-5.41868987049
-5.18512232218
-4.91523078016
-4.67000928696
-5.16627243169
-4.42409805907
-5.85589809096
-6.04504960599
-4.69180776568
-4.76661380006
-5.2949463053
-6.02615512392
-5.29927517786
-4.87633194015
-5.00116825945
-5.94680653702
-5.15321402806
-6.34559726605
-5.126852446
-4.80529156401
-5.07266416907
-4.98196625013
-4.66452274574
-5.163243305
-4.4715189773
-5.4565401546
-5.10153005162
-5.0594711767
-5.52929738519
-5.05286728162
-4.77495299684
-6.39315339486
-5.20421620338
-4.78590971514
-5.30033834784
-4.92903629423
-4.98638937329
-5.83451673758
-6.49171983926
-5.2349059639
-4.72931815661
-5.03131702973
-4.87420998881
-5.86456921299
-4.62645829935
-5.75730100414
-4.96217411183
-5.35924868916
-4.83145422263
-4.63821020447
-5.19935739096
-5.08868800945
-4.53985034724
-5.28521399266
-6.00942725641
-5.12408444356
-4.79293778637
-4.92774355936
-5.20319851352
-5.27702773131
-5.23424366929
-5.84087430664
-6.3409647728
-4.89304472401
-4.66597382344
-4.92460672651
-4.85463108808
-5.97290554132
-4.77134930591
-4.54200045946
-5.31350122744
-4.95505724981
-4.33560563108
-4.88199526974
-5.22192367408
-5.61578383111
-4.55895410042
-4.91851372763
-5.08076559603
-4.56636792283
-4.86894261016
-5.07329250033
-5.53172353144
-5.34631681577
-4.98846487963
-4.7488241986
-6.78883743526
-5.63881277931
-4.62287823073
-6.45324419899
-4.81324855337
-4.72846195863
-4.71653495199
-6.35133374167
-5.06729170824
-5.46487180309
-4.86717760065
-5.11895967629
-4.61997414634
-5.45279904603
-4.66528207235
-5.41847642029
-5.66397852226
-5.72414102596
-5.14522138443
-4.6040606571
-6.4504450147
-6.38085435613
-5.17792707798
-5.01286515963
-6.09715408628
-5.41611457353
-4.56756110652
-5.45787500427
-5.28337705188
-4.97381207927
-4.82049080602
-5.10071276396
-5.07562945017
-5.15719169778
-4.94390547552
-5.25132884939
-4.82396866373
-4.86833973013
-5.86995670127
-4.50722473318
-6.01114147697
-5.38726374992
-4.59291798305
-5.59970709682
-4.61200295904
-5.62567794837
-4.38924780102
-5.22118317777
-4.67879689241
-5.4750979269
-5.07628113508
-6.04465037689
-5.71061894458
-5.32507834186
-5.06747552261
-4.49404458285
-6.28108776719
-5.05500922336
-4.58988053729
-4.44072102472
-5.01549427221
-4.67526826989
-5.62212839519
-5.04969042031
-4.98311724642
-4.7377786213
-5.16430709329
-4.969304425
-5.56017128935
-5.63977115531
-5.45303852382
-5.22091526163
-4.91539538979
-5.51750548602
-4.79508599441
-4.75218535939
-5.25285191397
-5.16547920613
-4.8914341267
-5.69902069757
-5.36024173954
-4.54741158648
-5.13959639489
-4.78072693729
-5.32599861307
-6.32098735792
-5.57730235228
-4.97587990613
-5.06416245367
-4.83509396671
-5.09986152756
-6.54441476096
-5.78114993415
-6.15837602152
-5.01837234995
-5.14834890034
-4.70570806794
-5.18157250865
-5.36855442981
-4.68362817942
-4.84305215477
-5.49621962661
-4.74316444509
-5.49019178016
-4.97354938238
-5.35428770908
-5.3027133247
-5.04048269355
-5.59599635472
-5.7932669336
-5.56391060574
-5.08042951711
-5.52751695013
-5.05972658464
-5.27318349649
-6.61548601853
-4.94996816486
-4.91759304758
-5.93501365824
-5.18112648454
-4.89097922772
-4.70588318242
-4.88644892873
-4.70422155463
-4.43422053654
-4.73290740381
-5.02695086829
-5.26434509027
-5.36106098967
-5.86915575121
-6.01026720915
-5.10942146077
-4.74250088403
-5.58211137414
-4.98162533538
-4.61780262913
-4.96238891389
-5.56167474808
-4.43465443915
-5.58713928828
-6.51981349588
-4.84152412511
-5.08745286167
-4.4608382121
-4.93716239861
-5.65470794038
-4.94257122203
-4.82337119333
-4.64533389689
-4.78317158727
-4.52588009298
-5.83844108774
-4.87839168783
-4.78110698949
-5.02120398041
-5.07758895955
-4.90998604434
-5.13044518981
-5.59634318715
-4.97164180227
-4.66847495268
-4.92084983839
-6.1930503424
-4.74901617073
-5.92018099932
-5.12801407207
-4.40242799461
-6.14500774267
-4.54135996342
-4.7357745249
-4.595074547
-6.69290131357
-4.40643602354
-5.23607822532
-5.157847782
-5.01792997069
-4.76775891571
-5.08458477266
-5.43303218498
-4.97958749769
-5.8117627832
-5.88274306154
-4.51218460382
-4.79545402227
-4.63535759828
-4.58955876303
-6.67645882075
-5.08867047002
-5.20002374979
-4.67236682107
-4.96175697233
-5.31077424058
-5.05345005818
-5.00584165815
-4.95293115094
-5.08391477991
-5.67322295189
-4.45884518331
-5.07010117064
-5.81730200107
-4.77629775395
-4.98773778904
-4.69562378769
-5.49904404903
-5.13597356141
-4.70796464083
-4.8432714988
-5.80556245408
-5.0165518853
-5.67488512615
-5.2982916981
-4.80232055375
-5.24515941464
-4.65637768155
-4.95199849545
-4.83628870383
-5.48109114953
-4.65348709861
-4.59050532243
-4.80689570722
-4.74230049846
-4.46721676273
-4.6655464561
-5.93834798399
-4.95719217242
-6.31357225445
-5.1301007642
-4.51215615905
-4.62095844194
-4.92900943621
-4.94789779618
-4.6470398402
-5.18697442901
-4.79390445107
-4.89728507636
-5.02553908402
-5.27569263028
-5.56466121408
-5.1675042759
-4.87345970043
-5.32419399945
-4.87362236399
-4.66062371723
-4.82697222375
-5.69178540589
-5.16360551288
-5.40927573678
-5.21373906754
-5.10471467079
-5.49960308508
-5.24062798824
-4.72419013922
-6.52473854155
-4.71850715741
-5.02164197983
-4.99265564341
-4.75933899705
-4.54520801462
-5.26676352145
-5.06239261476
-4.93560283333
-4.54783595627
-4.58758372248
-5.91384031823
-5.0492267625
-5.152125918
-5.13627391882
-5.28136019294
-5.58751463024
-5.50348501245
-4.79788146844
-4.90840264386
-4.88581694485
-4.73525404373
-6.07611525442
-4.39053253426
-4.86036325328
-4.59556825412
-5.17670351239
-5.33191152558
-5.4530093261
-4.73271006234
-4.74850594655
-4.90544877437
-5.30436061518
-5.4691867118
-5.49727656879
-5.38924462049
-5.07860260082
-6.01032551648
-6.00880854359
-5.69128340058
-4.8759237045
-6.02174146268
-4.74328596762
-4.80234600573
-5.02840362089
-4.54740163335
-4.7247124829
-4.91252120773
-5.80652388852
-5.06036167976
-4.85279751686
-5.0313934718
-5.0302589252
-4.78687372859
-5.82155292588
-5.80859654358
-6.66629980501
-5.6377398219
-5.25679775656
-5.67048443532
-4.55989312978
-6.65485481134
-5.38391276158
-5.18346781014
-5.114878634
-4.82568316393
-5.54546022921
-5.87438416251
-5.66176793567
-4.63333573004
-5.2607207872
-4.43347886455
-4.53734724615
-5.17427226387
-5.85266231237
-4.33437814102
-4.6099095063
-5.43002401317
-5.42040338985
-6.3078616669
-5.38134318323
-4.93474719836
-5.8735922653
-5.06479265201
-5.39217040722
-6.20041339591
-4.58557045487
-4.59229233664
-6.08874873483
-5.63671194846
-6.92365816201
-4.87171834698
-4.88856046599
-5.38480701919
-5.48272926569
-6.53780221129
-5.4379564441
-5.37923484135
-4.91366274345
-4.73449348435
-4.66204896691
-4.37698283965
-5.00877857534
-5.452745219
-4.90152671155
-4.86099697981
-6.01656654585
-4.97131863398
-5.65857285155
-4.8547512432
-5.9482528105
-5.11114612866
-4.7954690479
-5.02355927078
-5.16293349233
-6.35931153758
-4.99342628073
-5.48819711788
-4.93680095303
-4.88237458823
-4.89049127787
-7.94017575999
-4.72502272873
-5.7383060524
-4.96220061099
-6.07889087769
-4.85985019194
-5.51841163259
-5.00543732706
-5.82030974057
-4.8947851826
-4.68994451588
-4.58907368442
-5.48871309241
-5.03965577658
-6.02036724705
-4.66537429237
-5.47217274123
-4.88994483394
-5.6784889544
-5.3634210093
-5.3744969947
-4.85403876022
-4.8060139795
-5.22160884853
-5.34861046124
-4.91433381614
-4.83048926983
-4.87228101701
-5.5701214784
-6.03191896275
-4.8820277098
-4.92244728546
-5.25364245834
-5.2512590124
-5.26164044701
-6.99939583629
-4.50830161504
-5.43885187524
-4.44862051759
-7.20862778596
-5.58339866257
-4.68846607901
-5.82993684076
-4.91986288588
-5.19819906793
-5.11223865488
-4.60770018693
-4.3739143799
-4.89041131392
-5.30255586188
-6.1304370661
-4.65791457087
-4.99418979951
-5.34838783823
-4.95545663682
-4.84238164275
-5.12053545903
-4.85671135521
-5.67507809343
-6.56795222491
-5.10313325177
-5.28297504154
-5.76221200572
-5.1624776742
-4.47506149379
-5.42775373877
-5.2531374879
-4.9352178716
-5.1955808535
-4.78249666377
-4.87228562992
-4.58299760652
-4.9994576966
-5.06401539925
-4.74984649537
-6.12344951841
-5.23895835481
-4.70269092854
-4.83617588759
-5.44465796354
-5.00709353824
-4.44787021606
-5.25992766703
-4.73443297423
-4.89206277853
-5.77333653207
-4.99338333991
-4.8345108101
-5.49837040831
-4.99710667225
-5.26492957792
-5.03769018769
-5.17949926876
-5.31127848061
-5.37322729588
-4.88934605322
-5.15176173736
-4.86313035892
-5.51134280891
-7.27103158877
-4.9626515345
-5.13475255051
-5.15413378131
-4.82527692254
-4.94928961519
-4.64219250796
-4.89509722812
-5.09934784954
-5.18432979076
-4.80903326502
-4.84784338674
-5.27006477801
-4.49979060831
-4.50391029656
-4.87263851401
-5.05229631836
-4.65546670135
-5.14217636574
-4.64961322993
-4.71579145571
-4.73049850339
-5.05951969428
-4.81587752779
-5.54433991191
-4.63359704918
-5.14197544347
-4.61893206658
-4.87952823424
-4.86183507755
-4.77125938836
-4.79829556545
-5.24255266119
-4.78763368994
-5.84062387211
-5.15776910582
-5.2354557109
-6.06276897459
-4.75680765968
-5.24989943103
-5.42833323791
-4.54993133193
-4.59599235636
-4.93681583771
-5.85358750994
-4.57239734511
-5.44717173325
-4.95300134588
-5.18385658029
-5.04139446581
-5.38964453416
-5.06337140597
-4.46202933444
-5.28323286549
-4.59092025006
-4.63826652764
-5.06754738134
-7.54373211967
-4.87352354434
-5.21136171688
-5.36187248232
-4.75540015005
-4.78108958514
-4.62785076345
-5.41637969815
-5.7474257376
-5.3930840982
-5.2529146248
-4.83832460712
-5.08613430909
-4.82882110038
-5.10572503334
-4.37526237663
-5.20444314422
-5.07988806078
-5.03329299153
-5.38504005446
-5.18793835884
-5.15375325779
-4.58854557347
-6.23843357017
-5.09072439476
-5.11494157323
-5.20701602804
-5.47855631562
-4.78503257915
-6.19897740111
-5.40030230285
-5.52929911636
-5.8093694424
-5.23107171582
-4.88200176641
-5.13754259086
-4.82181330903
-5.50529447822
-4.74584604336
-6.15153722026
-4.84369695734
-4.59983671933
-4.996039054
-4.58233243581
-4.8119445584
-5.52343477241
-4.93235131026
-5.66362073613
-5.11469381964
-4.75999049922
-5.23278325249
-4.81065273423
-5.10281013587
-6.35072207134
-4.85035654569
-5.22125749757
-6.72859462652
-5.08048882628
-4.6908593371
-4.7344201351
-4.16145139359
-5.77307986992
-4.8155528565
-7.29935686466
-5.52190225674
-5.17465421671
-4.83443258256
-5.42361847871
-4.62314132324
-4.83552675302
-7.04314198451
-5.25314560005
-5.31287465979
-5.07208066214
-4.58386441631
-4.94646155215
-5.00412321225
-4.82650979515
-5.36485469933
-5.507830156
-5.03489876719
-5.67431243618
-4.99676936417
-4.75531226541
-6.40007379082
-5.35193226168
-4.6292932118
-4.68258021806
-4.81716002065
-6.00815392221
-4.9577925018
-5.04452399371
-5.00124066796
-4.88566543865
-5.21715452637
-4.97921491901
-4.9618207359
-4.75075410684
-4.8419551786
-5.18677676169
-5.54011910743
-6.05656987349
-5.40117545239
-5.0576352514
-4.54421673953
-4.90948875103
-5.41435640555
-4.94610556004
-5.07369535811
-5.04654108931
-5.2207625962
-5.97444166944
-4.58727598418
-5.22209155301
-4.85149731443
-4.78467879562
-5.0656472264
-5.39877454083
-5.18860528591
-4.46980178088
-4.8776872198
-5.09884706854
-5.04902452957
-5.90641104816
-6.46565753422
-4.699293839
-5.77621019388
-4.86137981235
-5.27525901232
-4.66173745114
-5.14521573824
-4.6875107446
-5.12477617543
-4.97429147577
-4.78377458511
-4.82597311571
-6.29251354674
-5.12277756306
-4.41286628916
-5.50381058435
-4.88164083447
-4.96433014654
-5.80474120788
-4.73811550293
-4.96544193397
-6.01870741247
-5.92531593882
-5.11551876891
-4.67763774031
-5.76028094446
-5.68869284172
-4.74225767198
-5.34744796164
-4.95782505226
-4.74166994832
-5.18618983549
-5.83769641166
-6.18413166345
-4.80592830948
-5.09394364874
-5.66882252574
-6.09509059936
-5.20024547089
-5.05421120282
-4.68485302216
-4.84933367332
-5.01359316377
-5.49340568023
-5.09587644267
-4.60855702129
-5.5539801173
-4.77370523971
-5.53432928997
-5.36254370976
-5.39626759867
-4.81010119994
-4.90296263269
-4.54471589329
-5.41018802867
-4.77488341089
-4.78692228816
-5.10142369787
-5.86860515385
-4.63993963595
-5.45805939873
-4.98053753936
-7.12542660045
-4.71804130455
-4.579636836
-4.94610374318
-5.10106024493
-4.77844822068
-4.76354474498
-4.87012995268
-5.25068227817
-4.39158899877
-5.01687697653
-5.08667081918
-4.94718891176
-5.12733416999
-5.34417029106
-4.61782527654
-5.02442036941
-5.86850393004
-4.8978838182
-4.88516390391
-5.31937466426
-5.1934652886
-4.63164344912
-5.30504046198
-5.09624379348
-5.46510748923
-5.11959355188
-5.24136480412
-4.93911663464
-4.65231540159
-4.96624604416
-4.89823359707
-5.34837277266
-5.18917171552
-5.31078534442
-4.8863505215
-5.91295516219
-5.48638182779
-4.55578835449
-5.37778012643
-4.559003274
-5.46541574235
-4.64017873761
-5.06537111133
-5.2214018582
-5.09100413111
-5.81456473237
-4.80106946482
-5.17144487955
-4.53848062939
-4.76430497827
-5.10370625251
-5.48971740236
-5.04284481804
-4.64106941401
-4.66308823507
-5.04909245212
-5.04064266111
-5.82786714663
-4.77255590444
-6.73538125211
-5.17154930462
-5.87798584738
-6.04530348764
-5.23510104496
-4.97532977965
-5.1448506125
-5.01252376471
-5.47733126465
-4.82601986931
-4.90935633962
-4.86053981377
-5.22218689234
-6.07541654827
-5.04188447556
-5.23998466341
-5.33615623141
-5.6274872148
-5.20900133062
-4.81502081462
-5.09284729979
-4.55024961074
-5.85865651744
-5.40906771617
-4.76695283555
-5.32962605357
-4.98987351766
-5.08898667998
-5.44311867761
-5.54129311531
-4.72114543036
-5.64259314504
-5.71120296101
-5.20975747035
-5.735852126
-5.516480118
-5.4543803711
-4.86408113618
-4.90817446686
-5.0068578208
-4.77289628188
-5.83642479377
-5.59727588491
-4.83845408495
-5.70747454436
-5.55894617425
-5.35649656468
-5.07272899121
-5.20475021472
-4.90444578781
-5.40769483804
-7.35770792898
-5.8236717834
-4.53371926727
-5.69599121679
-5.658171116
-5.31411641795
-4.88166342737
-4.84962009585
-5.23008178148
-5.50203965158
-5.62128306169
-5.21485695012
-6.79728411629
-4.8973850919
-4.59144012421
-5.3290619933
-5.23523629873
-4.8378561834
-5.48163890519
-5.1785465858
-4.71230342378
-5.927335347
-5.08936524097
-5.94778093312
-5.2538084575
-4.81708067317
-4.67451345565
-4.66549657807
-5.0368420659
-4.65171022538
-5.06797395926
-4.79387289786
-4.48387846861
-4.58005913788
-4.78687623325
-4.96990113409
-5.29922273942
-5.36308499592
-5.00903447554
-6.07798282848
-6.06370731683
-5.21299667257
-5.6987105489
-5.13911675567
-4.47924078295
-4.89088118792
-4.63045576366
-5.52991069753
-6.00933462426
-5.42265423039
-5.50995432248
-5.00399102736
-5.61368980378
-6.05767367091
-5.00312569366
-4.77867880177
-4.96710238433
-5.17429099135
-4.82339761478
-5.15188933548
-5.93259920508
-4.73666972747
-5.31262076889
-5.02251157266
-4.99517990355
-4.78316182441
-4.9126997108
-5.18322210588
-5.17514107846
-4.79700969795
-5.06736689337
-5.5321008256
-5.03674677451
-6.17839083044
-5.08473498597
-5.28633658609
-5.08414952326
-4.54686130676
-4.77925132426
-5.10395491445
-4.90246727859
-5.09519989536
-6.74569870561
-4.85600627537
-8.27323700652
-4.6691831811
-5.01477055355
-4.59182898357
-4.81800985924
-4.9634676945
-5.71210819189
-5.01898024547
-4.78233405858
-4.68897111525
-5.37713257711
-4.96321755212
-5.06478100326
-4.70362861771
-4.77559096346
-5.06071831045
-4.80160529002
-4.49592591712
-5.39055495307
-4.84457299701
-5.23367666087
-4.98793655409
-4.6003088394
-6.23782346678
-5.14098702968
-4.96333927802
-6.62655411308
-5.00228415406
-5.15373988294
-5.7537243889
-4.67402205022
-4.94390805226
-4.6407543644
-5.54295721613
-4.91072131813
-5.00167624478
-5.01315593043
-4.89271139227
-5.18900247361
-7.18035674282
-4.80439984934
-4.81622254877
-5.01330449939
-4.79913487286
-5.61601545509
-4.72079635251
-5.64774792926
-4.90213280516
-4.9863325356
-5.27617686414
-5.64052340277
-4.69779353555
-5.08626860172
-5.68451681314
-4.71389108755
-5.22832918118
-4.80397799594
-5.84634296293
-5.56914976551
-5.18772492665
-5.50863949314
-5.55275496682
-5.21637494425
-5.11223737641
-4.91189660383
-5.25382488454
-5.15836643302
-4.9506789765
-4.92312182905
-5.73021022558
-4.92041783688
-5.08034435595
-5.02502983222
-5.43460905533
-4.96834376761
-5.29618387247
-5.7509152471
-4.62322434633
-5.0339981803
-5.40337364527
-5.14865817568
-5.20004945943
-4.95524034604
-4.77486857835
-4.61077685177
-5.48645151306
-4.76595364504
-4.82697602447
-4.80902693428
-4.69457559563
-4.84886154366
-5.71130844096
-5.37464627366
-4.74079306921
-4.76430335598
-4.69768366343
-4.7686474775
-4.69909436662
-5.19723845545
-4.9295530958
-5.20906258266
-4.74662885139
-5.63036131285
-4.64786094151
-5.6186481542
-4.776478915
-4.86606799404
-4.81538967635
-4.73289027804
-5.34378401989
-4.83530083188
-4.63924353816
-5.22920590565
-4.58460864621
-5.4028014521
-5.84444991518
-5.35580203451
-4.77690527352
-4.67290288769
-4.81316493799
-4.85709274752
-5.25755809058
-5.17770502617
-4.79401462723
-4.59448243852
-5.08520401764
-4.54078612401
-4.88134655241
-6.02843686979
-6.1473524438
-5.52568691875
-5.07704461961
-5.7189116725
-4.47164688683
-4.9035447518
-4.58356586622
-5.09811701673
-5.38509545425
-4.78683496495
-5.32213806261
-4.83232188256
-5.06010455418
-5.20834190868
-5.61185892751
-4.71035573667
-4.68538390092
-4.99550868446
-5.68871312884
-4.64801420004
-5.22633907596
-5.01900978185
-4.56183926129
-4.96739715215
-4.68335568394
-4.60082026911
-4.52087789238
-5.14344245845
-5.06817991634
-5.0726083652
-4.87597777538
-4.40006378579
-6.65950271599
-4.49810302739
-4.96154847283
-5.63664106682
-4.75663599446
-4.98556207732
-4.79766838603
-6.24283316824
-6.66260917632
-5.60614180282
-4.90432598583
-4.88092834295
-5.05429588726
-5.10167920399
-5.00322994112
-5.0966627179
-5.18715240699
-5.49391154475
-4.80809190459
-5.64089844545
-5.0685360784
-5.15900612319
-4.8608783717
-5.12922368934
-6.27233739162
-4.60079709334
-4.84281156838
-4.76334798632
-4.83617504877
-5.74567341397
-5.80507836413
-4.84601947465
-4.78970058853
-4.95121443071
-5.15472470357
-5.6536127671
-4.85195026783
-9.02755042058
-4.49284838119
-5.13784761166
-5.16684270451
-4.55235434948
-5.45870305982
-5.5684125216
-4.9702286348
-5.12652682261
-5.15136936033
-5.37812695865
-6.15005256063
-4.67151398092
-4.94138127248
-4.6059010641
-4.98858474992
-4.72535270548
-5.2021301338
-4.83385217631
-5.80983208047
-5.3332048404
-5.20109048645
-7.67702100179
-4.9306447557
-5.22524454329
-5.80426050146
-4.6274894315
-5.01112467576
-5.80940264928
-5.51935741569
-4.95958100223
-4.65701239541
-4.73801765929
-5.07163235851
-4.93952435694
-5.70838661487
-5.15764633136
-5.08346332355
-4.89591338876
-6.11936038762
-4.77748325045
-4.7208850583
-5.18989029736
-4.92939770056
-5.25854068353
-4.59215574267
-5.62536734706
-4.83178708776
-5.07190548029
-6.72180540325
-5.01178552589
-6.20222586849
-4.71618720257
-5.34318913831
-5.37284692463
-5.19399332819
-5.31044034451
-5.29683445645
-5.84355294901
-5.45883601472
-5.00653375308
-4.89660287386
-4.69881315399
-5.8498909181
-4.93097435546
-7.5193465234
-4.99259108314
-4.95752417803
-5.1406302307
-5.2278036062
-5.52784161211
-4.84938820299
-4.56556102745
-5.72650424903
-5.69651667973
-5.19828083658
-4.90715140309
-4.8415880569
-5.28316022672
-4.60899195248
-4.98473954919
-4.86147841387
-5.39080949146
-5.57420693961
-5.4989579506
-5.60434109233
-5.00314421303
-5.99279817741
-4.66649150616
-4.93138590721
-4.56465917062
-5.32787504228
-6.09829879504
-4.82667431716
-5.32782245769
-4.99196606005
-4.98033804801
-4.58041300222
-4.48698841348
-4.98201934362
-5.58927505115
-6.03805451355
-5.527345031
-5.56479046573
-5.25940567637
-5.15405649377
-5.13691171771
-6.39131600852
-5.33781161065
-4.95900025994
-4.57622729061
-5.8275442459
-4.9512557635
-5.214101015
-5.05138643902
-5.33100526286
-5.76901274967
-8.42050291982
-4.59472083395
-4.98942183656
-5.36770024971
-8.66792258057
-5.09957818083
-4.47057092256
-5.14188996189
-5.57575804762
-5.06950444782
-4.8872313005
-5.14881033011
-5.47851891982
-5.34577470809
-6.68934471555
-5.27944473413
-4.77392820613
-5.83544661707
-5.4081587786
-4.9248706463
-4.81371314443
-4.75152008774
-4.38521553742
-4.85336332457
-5.07561801376
-4.74037274519
-5.19390762738
-5.30854872136
-5.06720252341
-5.73918008367
-4.71559725402
-4.97994679979
-4.94254503566
-5.08291239867
-5.30313158503
-5.11743542086
-5.03571322507
-4.59432430089
-5.92192500772
-5.38102888466
-5.46031965275
-5.40113277334
-4.92062429463
-5.6847311078
-5.784970196
-5.37399023206
-5.40761939325
-5.02226529618
-4.76835676877
-5.00619601057
-5.22700055545
-6.39447261752
-4.93092182882
-4.67336504141
-4.80624974655
-4.97835326744
-4.79235743676
-5.26399411316
-5.54552436089
-5.01479528967
-5.63667207715
-5.16248091476
-5.46370856565
-5.13766648819
-4.75681774679
-4.86075707981
-5.32360048923
-5.47420078616
-4.351233953
-4.86545173603
-4.8840778551
-4.73220890003
-4.67948065763
-4.54310286375
-4.36221048798
-5.1112657254
-4.81306735479
-5.23316701404
-5.01857087936
-5.37257592856
-5.26262160297
-5.03816544855
-4.8474338754
-4.99820894054
-5.07237562552
-5.45624126088
-4.58634835243
-5.32444953729
-5.45213841862
-5.09338649741
-5.1597151316
-5.08739429872
-5.13440149316
-4.69430456692
-5.30633530599
-5.6371488763
-5.12970893793
-4.83963412854
-4.76313032651
-4.95585260464
-4.55383638551
-4.90400342036
-4.92564514719
-6.01762805163
-5.02006833083
-5.29551787494
-6.20439748272
-4.81710993001
-4.95718664448
-6.17147466772
-4.82599006782
-5.8894241617
-4.79967279436
-5.25551376408
-5.09171459039
-5.08029568268
-5.81430952571
-5.23543813362
-4.52144913319
-4.51673486018
-5.30143197966
-5.0226558669
-5.03786576844
-4.60501269519
-4.81949002657
-4.6972200952
-5.83868754899
-5.41990037211
-5.51895844588
-5.308085703
-5.48298095061
-6.15114635156
-5.2539010342
-4.59333844503
-4.74995516347
-5.01112556708
-4.65350092509
-4.75916477163
-5.20051134608
-4.85037230012
-5.14544858072
-4.67151202566
-5.58294456182
-4.6508842186
-4.76490087911
-6.88521123679
-5.07618900277
-4.94332898279
-4.93822531155
-4.94026292733
-5.12191690516
-5.09641834728
-5.01898339906
-5.39526205542
-5.08266385457
-4.6017406892
-5.34892906242
-5.39202410222
-6.11162875948
-5.44504747383
-4.87496817846
-4.95152344515
-4.84822283758
-4.53993103292
-4.83000677769
-5.55561180919
-8.94506582517
-5.86079229846
-5.1110250922
-4.76621593978
-5.26971249988
-5.12483718025
-4.553986019
-4.9764196085
-5.07495155737
-6.11503931562
-5.4457574359
-4.46641335696
-4.99150041073
-4.66668159293
-5.16503951241
-5.60006202674
-5.64842236369
-5.28132776577
-5.03900849242
-5.35501300908
-4.92903636667
-4.68026086135
-4.78721220597
-5.79172225879
-5.0928819965
-5.27646260687
-4.53814296417
-5.27591831787
-6.74284310201
-4.53231531285
-4.97094856803
-6.43860372845
-5.10658381921
-5.55933613361
-5.28143348905
-4.72906348862
-4.89514855938
-4.61661736564
-4.93318629156
-4.45427086475
-4.58186292222
-5.70812953467
-5.00882976706
-4.58002544012
-6.73243534857
-5.79765627847
-5.18533062976
-6.36104913446
-6.51538540365
-4.54558767975
-5.93415674822
-5.55860489452
-4.69052510851
-4.55377619187
-4.41738006437
-4.76672005009
-4.97791904473
-5.65899300831
-5.72482569392
-4.76808293346
-5.4003947105
-5.05809364321
-4.90309952317
-5.17217618342
-4.9305671654
-5.14443548101
-5.47534508662
-4.78587194846
-4.36341759222
-5.07285020825
-4.97389911157
-4.96642002423
-5.87845119564
-5.21919278045
-5.50750937108
-5.72853613326
-5.45984612694
-5.49788672547
-4.82385147777
-4.6464839433
-4.94910839094
-5.20523002636
-5.5021826458
-5.20836700571
-6.4828057245
-5.31908691771
-5.26278156152
-4.60948724497
-6.41885907797
-4.70917930545
-5.46824023972
-5.16261100438
-4.82749577285
-4.75805744821
-6.38146025429
-4.9173992341
-4.99337871601
-4.90841209311
-4.78326811905
-5.02984698139
-5.3629571991
-5.40809514204
-4.86404989477
-5.77713490308
-5.82523214122
-5.45127214043
-4.66992080053
-4.65003020993
-5.59508582236
-4.54921710899
-6.53052689356
-4.82866142512
-5.22106874444
-4.73057901937
-5.09186389915
-4.78959326446
-4.73064983938
-5.06435512783
-4.75848469975
-5.45345020606
-6.32930603155
-4.81181800408
-5.12662551253
-4.78539153392
-4.75016904193
-7.6574946222
-4.65917191293
-5.3602611257
-5.70987407916
-4.92216136116
-4.41994181325
-4.72319152213
-6.19202464118
-4.86040569862
-4.77761334636
-5.47378443594
-4.89443940551
-5.40201690579
-4.84515247346
-5.17702634434
-4.95616408484
-5.09115259606
-5.36886161792
-5.4168018016
-5.31022288146
-5.1352011696
-5.50188351794
-5.02780203827
-4.97886612274
-5.88448571921
-5.24422244304
-4.91880301396
-4.82025032953
-4.6097034317
-4.89587352241
-5.26885010815
-4.51643949058
-4.85194367649
-6.61728286986
-4.83212822599
-4.81648577622
-4.94458992924
-4.35062523645
-6.00669064596
-5.40276807639
-5.89323706385
-5.20692438013
-4.70501749759
-7.02381539894
-4.7567502952
-4.75350696284
-4.98213176633
-5.21344058323
-4.90114530324
-5.04621216998
-4.7214194556
-6.01851989222
-5.19670013115
-5.35376156837
-7.18680056926
-4.92214144683
-4.81387091372
-4.97026589746
-4.84473395773
-4.74552756797
-5.88092797727
-5.18759656439
-5.20895060566
-4.94640899962
-4.75796157032
-4.65574043326
-4.57561758822
-5.44555039065
-5.35669426959
-4.89832590275
-5.1905296975
-5.73858764162
-4.77081938551
-4.79854708367
-5.10694379114
-4.93239052716
-4.70324025126
-5.24206180179
-4.99568429729
-4.99629024729
-5.16644581291
-4.73794728008
-5.00115569844
-4.56762764445
-4.51701334267
-5.88563392166
-5.75334999291
-5.01754144689
-4.82754473873
-5.4234133995
-5.06755945035
-5.17913469069
-5.02048898847
-5.54144449266
-4.93145852928
-4.90716836951
-4.90425532169
-4.56878966341
-4.77800920919
-4.91979654113
-4.80441668167
-4.95705815552
-4.69054733772
-5.64364909606
-5.30608474698
-5.2233123329
-5.18823483044
-4.96966202759
-4.5368337205
-5.27146740879
-5.18738183883
-4.96782191591
-5.30345261956
-5.20259304384
-5.42199431319
-4.77806425386
-4.99206947183
-5.31231798736
-4.96961310528
-4.71987305243
-4.54502322604
-5.31433243613
-5.7814262487
-5.81913746435
-4.92815131326
-5.05905416148
-4.71850178527
-4.57406292293
-4.5583094248
-4.62975643728
-4.98543692469
-5.30831498919
-5.65802650241
-5.32754238705
-4.7515047005
-5.47898526918
-5.98805512459
-4.64649125316
-4.42092232092
-4.7428447867
-5.00230977996
-4.95723147415
-4.87072861897
-5.74865010921
-5.84681936241
-5.18453864933
-4.75271522927
-5.3136254413
-5.72443649266
-5.68186770605
-4.52173144273
-5.19191526145
-4.90543978442
-5.07867179822
-4.78703961447
-5.16291769501
-5.18896361833
-4.6209256823
-5.12274260485
-4.66916212036
-6.22045396908
-4.60611465177
-4.75358638574
-4.81236911863
-5.23863836212
-4.60203277062
-4.78349911742
-5.36446914138
-5.03910304337
-4.81409431119
-5.66648034849
-5.02044126525
-5.92747005049
-5.22485779578
-5.18079694398
-6.18674016908
-5.15194659767
-5.72219318903
-5.15923652686
-5.58808578426
-5.16662329738
-5.32374371335
-6.09751068124
-5.03405277136
-4.68525534651
-5.2957614998
-5.23280851636
-5.10010390935
-5.79665958522
-5.20403517816
-5.99530008969
-5.28829052397
-4.65430708882
-5.12019068419
-6.35320792119
-4.33263846653
-4.57502658125
-5.0113166902
-4.83710270564
-4.97983014736
-5.10156323858
-5.2228930239
-4.7260401525
-5.55610870874
-4.88749281991
-5.35437709617
-7.14214971188
-5.01096008994
-4.72692862363
-6.00087766348
-5.10460110112
-4.85018447711
-5.83261887319
-6.20857593279
-4.65102282842
-4.74708054473
-5.24598987813
-5.0253939697
-4.95828024877
-5.17326652712
-5.18664754038
-5.20079123068
-4.77653301346
-4.81561608131
-5.68968518964
-6.0092292757
-6.28465297154
-5.00574530262
-4.98249833514
-5.05593391568
-4.83975811554
-5.81166976567
-5.09037805673
-5.73744572303
-4.76974677901
-4.95062923875
-5.45538525888
-5.1030150266
-5.32838386839
-4.98084556535
-5.76257125369
-4.96979704164
-4.83837626564
-5.66458919678
-5.40351791204
-5.9432445732
-5.15347017097
-5.04778043902
-4.6021111231
-6.05028337502
-4.72377107019
-5.35285546053
-5.12662801924
-4.74399316367
-4.37644948879
-5.28069762862
-4.93707446328
-4.96410645486
-5.38832906118
-5.91403472159
-4.79930196893
-5.50890696945
-4.65802309636
-5.13956576849
-4.74007598203
-5.43004247819
-4.68282737645
-5.31053501781
-4.69751515202
-5.17630942645
-4.52177440243
-5.09945190513
-5.41925289506
-4.97313931446
-4.77184996911
-4.86012611497
-5.30893457039
-5.1313483917
-6.09826853243
-4.75572587141
-4.81201305704
-4.9350564327
-4.68668143767
-5.39229829506
-5.11360301387
-4.83128418347
-5.34773787286
-5.85069155722
-5.47068394887
-5.19377180404
-5.06054188166
-5.10905969711
-5.43788084244
-4.93297001687
-5.14422861786
-5.41104195087
-5.04665861418
-5.76976411995
-5.10874672695
-4.89336076757
-4.82022552687
-4.58352426846
-5.08469878751
-5.26584975624
-5.18934116572
-4.87789236355
-5.21257128008
-5.22432091472
-5.11342328633
-5.44183167
-4.99673341563
-5.27481960566
-5.48792520883
-4.94232956445
-4.85053814949
-4.69902400807
-6.91397787552
-5.88605793412
-5.85674936082
-5.20997909313
-5.38630540458
-4.85458707647
-5.35524535361
-6.14004835111
-4.55588687136
-4.98971359723
-6.10943803636
-5.01819894208
-4.94425577832
-5.92418089557
-4.95459985927
-5.20028353881
-5.4646996859
-5.45226500117
-4.98734582332
-5.53134053033
-5.49098112002
-4.78827086273
-6.38242621861
-4.57002999565
-4.82314876918
-5.78539511647
-5.02083767424
-4.89209389497
-4.69929453595
-4.83784776397
-5.20799806096
-4.57336874135
-4.82722793044
-4.65416461894
-4.86106071044
-4.80243920515
-4.32341151822
-4.92923916012
-5.13768596877
-4.87439110403
-5.14927114263
-4.8387477436
-4.89282248531
-6.08060810058
-4.69009927314
-5.88649896715
-5.4300246319
-4.78689933688
-4.97832187199
-5.07299411231
-5.41397623421
-5.34179299019
-5.05992890577
-5.44808328813
-5.32468868011
-5.28698622985
-5.67147475454
-4.37728808502
-4.87655306333
-4.96175508472
-5.07969256503
-5.06518079431
-5.03129589278
-5.45718690845
-4.63833659851
-5.23420790352
-5.72629402195
-5.10158946534
-5.39925626455
-5.41988637403
-6.21932523291
-4.94800200545
-6.01828238661
-5.80602518338
-6.31358821318
-5.12728717621
-4.72844208656
-4.65470087479
-4.93281837222
-4.83118251581
-4.75842381828
-5.38110294537
-5.33728389367
-5.49649989739
-5.63111748352
-4.86706495258
-5.11177331852
-4.7786219509
-4.72030284491
-5.37765448267
-5.13839622027
-4.61893233449
-5.39118870124
-5.12883720234
-4.7608954217
-4.74476692714
-5.08109346493
-5.71469533564
-4.97621440329
-5.40881712678
-4.81787694347
-5.06419832916
-4.76235583824
-5.38458005385
-4.61056981908
-4.67864875848
-4.75743797219
-5.39301921156
-4.80116408197
-5.05679036924
-4.8155276711
-4.80113394357
-6.17554539733
-5.59357081582
-4.61024921016
-4.95899414894
-4.91863427074
-4.43842589557
-4.58226582179
-4.95156177555
-4.91356947571
-5.09053580425
-5.93552038228
-5.03560684917
-5.35014015595
-5.20177264312
-5.01758002705
-5.21842132968
-4.65700476073
-5.29617309686
-5.43960429801
-4.58824578853
-5.23559742384
-4.94890849773
-4.73083955182
-4.4169465448
-4.47911147713
-5.52976002504
-4.49846226494
-4.96761891384
-4.83473524428
-4.80011070633
-4.89915269081
-4.56785369035
-4.91843108015
-4.97775690549
-5.13967910706
-5.04289838098
-5.76967524785
-5.24876018887
-4.68084717787
-5.46045721767
-5.27483217007
-4.79487964394
-4.55414704317
-5.96476173726
-5.32112507821
-5.08125366991
-4.54208841927
-4.33819130208
-4.7263261656
-4.91960399742
-5.243397475
-5.12884288281
-4.59732169779
-4.98167395082
-5.55816948408
-4.71802555235
-5.20134135933
-4.57110302242
-5.26378262343
-5.07339983657
-5.06147620744
-5.20522869728
-5.0076063898
-5.44019727158
-5.830217972
-4.93166058238
-4.97905101859
-7.06789280749
-5.27708045819
-4.76717899862
-5.1148495425
-4.8801328775
-6.59449176312
-5.37594299943
-4.87468746828
-5.74314006769
-4.56994558803
-4.70345173634
-5.34685616531
-4.55293755336
-5.77287385731
-4.75202763807
-5.83289368909
-4.98694490669
-5.2278571486
-5.39407589766
-5.46478966803
-4.8088887457
-4.88634773279
-4.83967515049
-5.93922850552
-5.84471582199
-5.2998340823
-4.33654908776
-5.17929698535
-5.50691639778
-5.02110052026
-5.30372091235
-5.3121846823
-4.94732760251
-4.88176614575
-4.82580265236
-4.99040637753
-5.23362936757
-4.57579842712
-5.42898721183
-5.70907484233
-5.06294082691
-5.59188868904
-5.3120667402
-4.88983177537
-5.1428570637
-5.93505191484
-5.20873404815
-5.02729239251
-5.07153816415
-5.37638980805
-4.71741172211
-4.96226392539
-5.90915397443
-6.12007976461
-5.07287404742
-6.47947866749
-5.13954181371
-5.33214136977
-5.3842485985
-4.48889102818
-4.83377763197
-5.7731414631
-4.97257578394
-4.76910477426
-5.52101488367
-5.60085496175
-4.67608056301
-5.56034161831
-4.79666771194
-4.46598789851
-8.33234982767
-6.65820586217
-5.10281232544
-6.63769448348
-5.51133512735
-5.18799488133
-6.10753473183
-4.70443808539
-4.84898619364
-4.68009526175
-5.37447620059
-5.0233262715
-4.81708640617
-5.12725484591
-4.78835359264
-4.66751612031
-4.94872402182
-5.45495234259
-5.93838003741
-5.02462082598
-4.45197628882
-4.48490853354
-5.38151348178
-5.3521487153
-4.72063610429
-4.8983039537
-4.90220091914
-5.26496918622
-5.418936183
-5.136197873
-4.8941384186
-4.65036182697
-4.51918471515
-4.84790337136
-5.22405221972
-4.75450165279
-5.77694058874
-4.93548625733
-4.80959253491
-5.6875030553
-4.44931246958
-4.56070444767
-4.77966198408
-5.12185723497
-5.18123204409
-6.14293249682
-5.03497959935
-4.71158958673
-4.88695540724
-4.95848327741
-5.29140888573
-6.45739766258
-4.84559522966
-5.11325656884
-5.47071414512
-4.78540523381
-4.91000571355
-5.4278187766
-4.83669907785
-5.1040605496
-5.37204465251
-5.57445553636
-5.74185120919
-5.46808720935
-4.5822691949
-5.33705324165
-5.25665236056
-5.71523402199
-5.28237797112
-5.56554454163
-4.79726478814
-5.1179495898
-6.40342801364
-5.98408013088
-4.65844381313
-4.93048958709
-5.58848166143
-5.09080372274
-4.58602717447
-4.70143235596
-4.55808905186
-5.45742223211
-5.08449284106
-5.30925782123
-5.33361972046
-5.2483987201
-4.64096873329
-6.16461090084
-5.23600231306
-5.07650130473
-5.23415436521
-6.23626199979
-5.07179073768
-5.61687233622
-5.05656318199
-4.5742787616
-7.42447336009
-4.75914765075
-4.95154807611
-5.8142105252
-5.828058944
-4.98696698834
-5.23405232456
-5.54393655826
-4.81471604395
-4.49716990938
-5.2960074551
-4.85843614634
-5.08214678272
-4.59198723091
-4.85775040137
-5.02123857531
-5.11500920022
-5.04631591274
-4.68305693961
-4.58385441897
-4.96720848041
-5.13741624257
-5.02225993208
-5.73105263382
-5.11023728931
-5.1450282299
-4.74364666765
-4.80369422414
-6.07450544386
-4.80703580829
-5.15591048909
-4.73078334099
-4.63829057367
-5.90468464427
-4.53828098293
-5.5864846137
-5.12341646854
-5.29399802475
-4.67376553616
-4.77804366609
-5.933423084
-4.93898482621
-4.45346033884
-4.97638473311
-4.85888102105
-5.0188762721
-4.75239479486
-5.31671879491
-5.02382008751
-4.35622068064
-5.5146415134
-5.25147158064
-6.30123456866
-5.23317862039
-5.87164465525
-4.47245453503
-4.57978225291
-6.13798927166
-4.83260439531
-6.06836962669
-5.0610544269
-5.26532805151
-4.96998697133
-6.00178077888
-5.28812605295
-5.96453787534
-5.38474168959
-4.55116122349
-4.99501559741
-5.45804832794
-4.8110113664
-4.73959613903
-5.63234619381
-4.85048275083
-5.06637285303
-4.87352609355
-5.05190269437
-5.06042776466
-4.87117859632
-4.77047603849
-4.98696381064
-5.4921319606
-5.06309724672
-5.5803267234
-4.90870358626
-5.42927380368
-4.6683090618
-6.10170915981
-5.33536459388
-5.24169499793
-4.90818662403
-5.27110010007
-5.0447944588
-5.45546237695
-4.66592198703
-4.41018082711
-4.62622729182
-5.32774982016
-4.89649772444
-6.36339550604
-4.9801690304
-4.68777023522
-5.38973665734
-5.35885830728
-4.57003504172
-4.75519184096
-4.71067992264
-4.86924039828
-5.05399161479
-5.05771550093
-4.75763493898
-4.66234494253
-4.79484839931
-4.79599193212
-4.99800055034
-4.99572273448
-4.66651306072
-5.92383721523
-4.68312997665
-4.93432152017
-5.29895020398
-5.60912694572
-5.0793650577
-6.04868181336
-6.39135497606
-4.70878272696
-4.70065009842
-4.30413514765
-5.58681924237
-5.47840090743
-5.4408021811
-5.48119377961
-4.93154824222
-5.31057575625
-4.56690972497
-5.16832134448
-4.64621481376
-4.84769322902
-4.73457487254
-5.98275532533
-5.70388230151
-4.93164941419
-5.06327106005
-4.84894329472
-5.47912208325
-4.58113330735
-4.49574895197
-5.67991471469
-5.30923920271
-4.97141265621
-5.16316140593
-5.67980119875
-5.09106827997
-5.06927961305
-5.1764247857
-5.21398486469
-4.99386140103
-4.68526185753
-5.27894087137
-5.10849433118
-5.01074841097
-4.80279989516
-4.77449382049
-4.50923558789
-4.7607371149
-5.80835034545
-4.75567753911
-4.71068065451
-5.27283061417
-5.14870667363
-5.59851575829
-4.83532389155
-6.53574441675
-4.64988869095
-5.25307359651
-4.52280555939
-5.73563684444
-5.88584165211
-4.91990975257
-4.94688740581
-4.71081396549
-4.35980247105
-4.96237113349
-4.58788260148
-4.8056251932
-5.16460928365
-5.21269995894
-5.82990783901
-7.26831309219
-4.98266765213
-5.19701036317
-4.78559975259
-5.33986641843
-4.82704293474
-5.12737358268
-5.42780718355
-5.59498053642
-4.90583083704
-4.85731385989
-4.89988514599
-5.35544126569
-5.25092968008
-4.75399888704
-4.63492718924
-6.40467569823
-4.83812019104
-6.29408797008
-5.22631190965
-5.10735523046
-5.60305273659
-4.72891438771
-5.79070289291
-4.64984573746
-5.27563371983
-5.53218980106
-4.94660286322
-5.25602860872
-4.77415611694
-5.30700631604
-5.04301049454
-4.99176455781
-5.03808953229
-4.81884789878
-5.55273530683
-4.85748682378
-4.81418720024
-5.23313742948
-4.60644085428
-5.06396004553
-4.97988320489
-4.50482371309
-4.94974986789
-5.17779314586
-5.39555061272
-5.7246123823
-5.22512025126
-5.37172480506
-6.21591125308
-4.96805302298
-4.61855554955
-4.6957272113
-4.50573802902
-7.92156117978
-4.98156835883
-4.82734942306
-4.81897088354
-4.95139867722
-4.84337352015
-4.73177674118
-6.19502016719
-5.58056452163
-5.19858510993
-4.597218089
-5.60569468997
-5.1039709804
-4.72905806258
-4.46820886894
-4.54087046898
-4.6495187679
-4.84276031522
-4.53630695659
-5.55158915276
-5.12203022316
-6.1564815495
-5.95947674725
-4.39097765068
-5.02807238175
-5.38917888203
-4.75861665044
-6.33096804012
-4.31665897036
-4.6433731159
-5.42285249569
-4.71505123795
-6.09782030696
-5.09492074989
-4.60966287536
-4.90105411834
-6.58253692296
-4.6127708633
-5.29828100423
-4.47210706424
-5.49439549401
-4.99241059478
-5.71207309771
-5.30444561529
-5.74959710962
-5.20817311576
-4.83431132281
-5.37472147825
-4.85088765936
-4.81181735849
-4.705370436
-6.00376766774
-4.98537796773
-4.90432249974
-4.78195137269
-4.96421959388
-5.0162802257
-4.84813922582
-4.76171712096
-5.81459013427
-5.47407628651
-5.10622097727
-4.37059487795
-5.08375224867
-6.09061975134
-4.96717217834
-6.97752816933
-5.14281001528
-5.57078278474
-5.42026453592
-5.12633630166
-4.71966819848
-5.35189434544
-4.94707455869
-4.8568701643
-4.72170033105
-4.76199368933
-5.02483493324
-5.08821116371
-5.06749606852
-4.58449219283
-7.18130484927
-5.48120747262
-5.76325619911
-4.55637654988
-5.41824838603
-5.85004492837
-4.59582842783
-5.81562364463
-4.90749314491
-5.2539812194
-5.46981048211
-6.91142163481
-5.84308933581
-5.34641664632
-5.03432690818
-4.56929294592
-4.60425965249
-5.51593448629
-5.4597178205
-5.95029756834
-4.69523461999
-5.60445988566
-4.80926302311
-6.08469569882
-4.26502956876
-5.27219431606
-5.78800234708
-4.91057618682
-5.19093340926
-4.75355502191
-4.9053044043
-5.75178783059
-4.49309415601
-6.10229058975
-4.77006320273
-5.00450162867
-5.10699339931
-5.00022896528
-4.98107250053
-4.51734506969
-5.26669271919
-4.59297938472
-4.92556932276
-5.32631959715
-4.61948834677
-5.77025835332
-5.13928786913
-5.76476826449
-5.05853407072
-5.52494491555
-5.59015498071
-4.96443170408
-4.71158062609
-6.4597697245
-4.79094310228
-4.98405555677
-4.56868456099
-4.80651455934
-6.174723559
-4.96370370694
-5.04130334435
-4.39006679352
-5.06052952677
-5.04765468587
-5.11575794499
-5.36303198246
-4.66303836544
-5.01759357818
-5.29838906065
-5.49256612905
-4.86449205951
-4.87229631101
-5.23682422071
-5.31224286881
-4.91506990991
-5.20886941306
-5.43745802204
-6.00637751445
-5.75696739683
-6.34955692548
-5.19222286608
-5.27816110088
-4.82416878875
-4.56263580495
-4.56475529714
-5.52805301357
-4.79067805824
-4.67806581428
-5.17902851393
-4.893174772
-5.82171553373
-4.93643313189
-5.10125074131
-6.14023531403
-5.25519218274
-4.80193354581
-5.15052106611
-4.72751806471
-5.10697725201
-4.41897295908
-5.2337780165
-5.46144899299
-4.71988818851
-5.50253192486
-4.61003218325
-4.81944629757
-4.76290910156
-5.34758456013
-5.07858723364
-5.36802902985
-5.57608893216
-5.33099671045
-4.87927994295
-4.72311811518
-6.08762598592
-5.71525794596
-4.49978780346
-4.93591206271
-5.22934809703
-5.12384774106
-5.18632725577
-4.9837825765
-6.52267951467
-5.91998494144
-5.17973263272
-5.43533227853
-5.32934054326
-5.00854864137
-4.53044954188
-4.7093834084
-4.87440499296
-5.02322748101
-5.44919596428
-5.41145474913
-4.89955669921
-5.89580330973
-6.0839214379
-5.52773866292
-4.71107643662
-5.98511116131
-4.4693691739
-6.40698878676
-4.92387677532
-4.93968791236
-4.97305833254
-5.87243400169
-6.14513248075
-4.95080978205
-4.90160308885
-5.1853768376
-5.14150895824
-5.57248092217
-5.17549559851
-4.64752322049
-4.85564667211
-4.21412005249
-6.10072945116
-4.8725084542
-4.63994052845
-4.91942626725
-4.60558069746
-5.01926084724
-4.31466241508
-4.76523414309
-5.39173052328
-5.29196881927
-5.26574566526
-5.41425470316
-4.81100841719
-6.3382325604
-5.33997775461
-4.71806302718
-4.4156986523
-5.55856701923
-5.02510955788
-6.495138912
-4.71485109518
-6.70382582347
-4.58154670318
-5.5196670211
-4.75285928014
-5.19230737299
-4.66713478481
-5.49838962045
-4.8712296662
-5.20638344595
-4.92603930458
-4.72111570113
-4.67954259256
-4.78311430403
-5.08656015599
-5.67050915746
-5.20052463702
-5.28772403921
-4.82905341376
-5.4118231463
-5.28238157869
-4.79820655515
-5.81827428101
-5.16834213782
-5.02131644844
-4.95236396742
-5.64015224492
-4.93309639829
-5.85986928928
-5.95480497758
-5.08063107704
-4.88162937958
-5.60909049187
-5.08502010604
-5.83950381934
-4.84044588191
-6.21084325956
-4.67232604262
-5.42125987734
-4.95262442824
-5.07228554651
-6.43322966357
-4.83905213895
-4.94681369242
-4.43919357715
-4.95099881419
-5.85614169204
-5.16141153081
-4.78609053226
-6.48714707884
-4.74546166702
-5.94640610089
-5.3085468802
-5.18835053606
-4.71252329399
-5.76779502877
-6.1720418281
-4.95221033602
-4.74455630771
-4.90668103083
-4.58257361349
-5.79929217541
-5.67843027558
-4.93720686019
-4.90122142618
-4.59596210651
-5.01762064579
-5.37014196132
-5.38545463686
-5.32646492353
-5.14389970147
-5.30942121003
-5.30816420204
-4.55044498665
-4.86014006843
-4.86411263718
-5.28977915701
-5.13147493834
-4.97299495244
-4.7954370715
-4.80981158053
-4.77844775403
-4.80331240083
-4.53500301598
-5.05245551241
-5.39847365549
-4.93103460116
-5.36206753446
-5.7059740208
-5.78140590707
-5.37337959718
-4.99521983775
-4.6227720668
-5.8292336066
-4.61742165533
-4.91816464498
-5.13514539095
-5.88414189399
-4.94801961363
-4.71362395082
-6.45230442512
-5.44619964395
-4.72624258445
-5.27507760757
-4.61473557633
-5.17180893509
-5.06114299637
-6.89294389822
-4.83693293095
-4.42553112747
-5.53413853106
-5.01241943381
-6.47676384373
-5.05321350349
-5.1303621308
-5.15574377469
-4.92260933653
-6.85035200072
-5.00059685259
-4.7236100275
-5.72153026064
-5.94042525653
-5.16583112205
-5.32229084763
-4.68963301017
-5.01131039034
-5.33610841383
-4.63349163786
-4.55907429035
-5.44613098211
-5.61106502674
-4.89551267205
-5.8974539438
-4.64376294588
-5.32351441926
-5.10503327468
-5.11593597196
-5.2464617478
-4.96199605163
-5.49687633603
-5.05387175697
-4.74066368371
-4.57928678518
-4.59463720041
-4.60870339117
-4.79250972038
-5.13079324893
-7.06638881821
-4.95674863713
-5.35112980153
-5.0314374552
-5.29255317153
-6.63890588213
-5.65537406788
-5.02179592377
-4.63475514923
-4.83748425051
-4.7029166073
-5.28523214571
-5.17859274235
-5.66246601331
-6.3765884565
-4.83051437993
-4.86954280071

